On the condition number of the shifted real Ginibre ensemble

We derive an accurate lower tail estimate on the lowest singular value $\sigma_1(X-z)$ of a real Gaussian (Ginibre) random matrix $X$ shifted by a complex parameter $z$. Such shift effectively changes the upper tail behaviour of the condition number $\kappa(X-z)$ from the slower $\mathbf{P}(\kappa(X-z)\ge t)\lesssim 1/t$ decay typical for real Ginibre matrices to the faster $1/t^2$ decay seen for complex Ginibre matrices as long as $z$ is away from the real axis. This sharpens and resolves a recent conjecture in [arXiv:2005.08930] on the regularizing effect of the real Ginibre ensemble with a genuinely complex shift. As a consequence we obtain an improved upper bound on the eigenvalue condition numbers (known also as the eigenvector overlaps) for real Ginibre matrices. The main technical tool is a rigorous supersymmetric analysis from our earlier work [arXiv:1908.01653].

==> 500c.csv <==
-4.983968089716910299e-01,-8.998508601150925212e-01
-6.052038070932213021e-01,-8.170105973512697961e-01
-8.963067818214858207e-01,-4.725053063463032776e-01
-1.008778126799955155e+00,-6.045300454760137165e-02
-1.003482292690783151e+00,6.435912652908290510e-02
7.067957438025261885e-01,-7.580495712726590396e-01
4.479585457355275691e-01,-9.156075382302084620e-01
5.727904016796450115e-01,-8.319276971672071586e-01
8.032344406339433363e-01,6.199741526398024893e-01
-7.634592428775123230e-01,-6.241775226656436359e-01
-6.715779096190618302e-01,-7.106517620244332534e-01
5.841527347915720370e-02,-1.007285141586945265e+00
-7.313001113615908988e-01,-6.507682311024346467e-01
2.190363045778269055e-02,-1.004108109190962494e+00
-8.242224126054379374e-01,-5.380135223656855592e-01
-8.858821094381348349e-01,4.671893343346538163e-01
-9.242760737552744299e-01,3.779302998273326164e-01
-9.547283085303217565e-01,2.334517272369905638e-01
1.726320385933275969e-01,-9.778591536071454815e-01
7.560280097336730121e-01,6.386879956817519410e-01
3.339218634508004380e-01,-9.308364420651991100e-01
-6.837403574505599435e-01,7.066862027514750899e-01
9.636052037834931527e-02,1.001900240546817811e+00
5.542445227428609289e-02,1.003873447676947306e+00
9.997754282851538665e-01,-1.574622499934683062e-01
1.019732668744578685e+00,5.357749831776245641e-02
-1.961462800307188503e-01,-9.671759192870650335e-01
5.548237961473981850e-01,8.212159515747609051e-01
4.865904000506436899e-01,8.648093064414882347e-01
1.010246371585000302e+00,-2.659745087943521727e-02
2.340191231194263810e-01,9.610169445366828489e-01
6.858597224780073054e-01,-6.961192473930337687e-01
-5.889698142167444361e-01,7.891347190481504681e-01
7.291271743702880670e-01,6.515574971254020076e-01
5.999667854585984950e-01,7.641705272933578819e-01
8.001074262882166277e-01,5.719315771376478619e-01
-3.208324116577561114e-01,-9.309954608557601263e-01
6.733188009972359556e-01,7.020689454523229012e-01
2.255984378532772672e-01,-9.528501912438710475e-01
-3.807825902640823990e-01,-8.932650566795625746e-01
-7.773033418027081032e-01,5.862995094702095900e-01
-7.930073245792400582e-01,-5.441866131481292168e-01
9.334516991732441094e-01,-3.447008557775280146e-01
-6.240539849877115852e-01,7.410483362251878425e-01
9.434582132575658475e-01,-2.751267317063824103e-01
8.817907984754806971e-01,-4.372575109154726580e-01
6.447869991643752074e-01,-7.202194750411746726e-01
9.846985321709990080e-01,2.671028892189129811e-02
9.464584001815796732e-01,2.948237446015514740e-01
7.788693088107100371e-01,-5.845937989504353949e-01
-5.145683147372605015e-01,8.381054882236670389e-01
8.401343314401734652e-01,-4.933801275809364117e-01
6.979423873111152421e-01,-6.549236049928623959e-01
-7.251926010914861997e-01,6.274535306574644533e-01
-6.372845369951689598e-01,-7.010066660275320327e-01
9.620887228562802207e-01,2.356791803339432223e-01
5.786329111618430110e-01,-7.568514927643306134e-01
-3.707840740458280271e-01,9.155083224439747314e-01
-7.257649795181636554e-01,6.110299207776845876e-01
7.244373402398964767e-01,-6.118181022228093013e-01
8.025478552170172142e-01,-5.256915516209136330e-01
9.715799406234081337e-01,1.578936302187483598e-01
-8.892146554260036417e-01,3.907146971572157401e-01
-4.869426328839055462e-01,8.487513685944781949e-01
-5.672267597831356367e-01,-7.563685717861353686e-01
-2.708145493529258152e-01,9.482798197120346773e-01
-8.102748447092522621e-01,-4.950705024711105628e-01
-4.694518712509969383e-02,9.771674016984491784e-01
8.653512375560546976e-01,4.382213743055391464e-01
-1.192643321644547699e-01,9.691465614852162735e-01
-8.026601837114341054e-01,5.051309047863350443e-01
-6.767165176675240534e-01,6.409271526343811587e-01
7.977001676206199043e-01,5.194984427983656561e-01
-2.788697511163262255e-01,-9.261853215926444394e-01
-4.799560814904807460e-01,8.274781720427795140e-01
8.430882882206793827e-01,4.533510462157370191e-01
4.543915307693993655e-01,8.425952138308832051e-01
-1.960551975515909817e-01,9.519718469155371565e-01
8.837614091623566814e-01,3.794749983192294285e-01
1.336985458283437567e-01,9.596150724607787064e-01
3.883482040966456106e-01,8.714183236574093439e-01
9.189351378139573034e-01,2.962190141536282795e-01
3.206935926537603510e-01,8.974879618601483422e-01
6.060413193458058512e-01,7.030064992532530921e-01
6.188764013325473989e-01,6.873158635580787212e-01
7.141271421190008573e-01,5.805280398788134066e-01
9.629050267355935278e-01,-5.226760977633959637e-02
9.251245905087547294e-01,-2.621179714548678708e-01
-8.008550419245533680e-01,4.915918218758184022e-01
1.956688261477776691e-01,-9.506313852780104989e-01
3.410771910245031235e-01,-8.963213362437031373e-01
9.337912562833491359e-01,-2.143999093758533758e-01
-5.990753227063910780e-01,7.126159125087266899e-01
-5.815537996699353673e-01,7.243997557938517406e-01
-9.481782096706052876e-01,-2.239997667422130023e-01
-4.191938785234653603e-02,-9.650795933469109578e-01
-9.453588287622380903e-01,1.648429139196231630e-01
-6.248660859432313419e-01,6.778478560717244861e-01
-9.569005950377207359e-01,-1.399828737500688758e-01
-1.370212921215392954e-01,-9.500436644364520511e-01
-9.203777553367651354e-01,-2.756394787635129129e-01
6.470801466786210154e-01,-6.510746771810711486e-01
-7.170103030556458368e-01,-5.899698005436923021e-01
-6.121257509742361602e-01,-6.983407974954328745e-01
-5.749253248552680384e-01,-7.240002771906259849e-01
-4.684540705346574851e-01,-8.199306278467269893e-01
-8.349960826446521933e-01,-4.514908833531401933e-01
-6.838732458008531800e-01,-6.141164581604280359e-01
-6.234673270997163064e-01,-6.743890836572777880e-01
-8.487465908703746287e-01,-4.256103575383700099e-01
-4.945422269902455259e-01,-7.947010232213627123e-01
-3.091210499645836718e-01,-8.993293799213373241e-01
-8.996644645268205009e-02,-9.510772416825794551e-01
-3.323363620488000159e-01,-8.850763107575904121e-01
9.397445891374299753e-01,1.820896460409472672e-01
-8.974358246914284631e-01,3.169093966174910681e-01
9.464966149744009627e-01,8.886091807277995969e-02
-3.812412728411906371e-01,8.642419898050123228e-01
-9.290592652176347110e-01,2.054292145481742826e-01
1.133950712509774333e-01,-9.404197928545252605e-01
-9.533030738595887899e-01,1.215246218946674063e-03
-4.288226720641071243e-01,8.327772493826834932e-01
8.706040016291887174e-01,-3.639780443146943822e-01
4.199858738430094218e-02,-9.427507699094931359e-01
-9.439451624105285044e-01,8.322067806691604841e-02
-5.236053462162791883e-01,7.671661498703516990e-01
7.937427931031497408e-02,9.451183395250721819e-01
1.956835407961360906e-01,9.240755710922219368e-01
-7.073817823435036845e-01,5.833848865230364389e-01
4.473892501107255559e-01,-8.158427032840296356e-01
5.221433741829163422e-01,-7.618828057437894152e-01
-8.632273120323830096e-01,3.517746059982690410e-01
7.070907131590676263e-03,9.427500907056715063e-01
-4.340710209262659824e-01,-8.213433791156552477e-01
8.454695074591996873e-01,-3.952270449326328872e-01
2.388259893435798753e-01,9.067399093590516879e-01
-5.384817844015928889e-01,7.410116249800211552e-01
-7.519784534139941634e-01,5.152158956764547604e-01
5.853418991269908611e-01,-6.994749974692002770e-01
7.747863327774088260e-01,-5.003587366825867910e-01
7.606328053311696147e-01,-5.118553658614894974e-01
6.326508199569855773e-01,6.472023222360213657e-01
5.713183793024008139e-01,7.039649568581708428e-01
7.424199005024041398e-01,-5.332744356327340229e-01
9.191301630385182442e-01,1.956141838525428944e-01
6.675488539823944967e-01,6.067495720984557028e-01
4.640363156735006211e-01,7.864586215444051565e-01
-8.508348674157446556e-01,-3.755777846818980636e-01
5.221729967859162214e-01,7.414811862517567409e-01
-8.980643896287223704e-01,-2.510247734133857489e-01
-8.723012585025406995e-01,-3.160202310168017115e-01
-2.140923371745007409e-01,9.048635709733746646e-01
7.745260498740503818e-01,4.749718885659938716e-01
5.644947472417519707e-01,6.975282467164994893e-01
8.580929909642857067e-01,-3.492641274411928953e-01
5.211366717707694995e-01,-7.355719868485786073e-01
-8.897178430810134264e-01,2.615869127869533406e-01
-4.227833461287442973e-01,-8.157854355817141245e-01
-7.379312375743798391e-01,-5.162152365176102542e-01
-6.399002839038899770e-01,-6.146318972798967550e-01
-8.676827150060284488e-01,3.128086279886742038e-01
-8.948096057708887496e-01,2.364621000777261117e-01
-2.681664574894404018e-01,8.853105507067975388e-01
8.747661323547994972e-01,3.124297178436099554e-01
-1.366265915958075339e-01,9.234713851169125132e-01
7.368090959048072541e-01,5.120185154916130355e-01
3.176512519822934366e-01,8.676562406011925077e-01
6.654496426663835118e-01,-5.888889381478195073e-01
-9.238816013057339349e-01,-5.803264991976865572e-02
8.992071710913125404e-01,-2.172090668505786415e-01
6.480675461392672032e-01,-6.036825396734419868e-01
3.541120513944563952e-01,-8.439498687008267774e-01
5.632639607515870228e-01,-6.835208588057891665e-01
-9.182866685666162265e-01,-9.758061514204337261e-02
-8.383814040235957332e-01,-3.752697096624528772e-01
4.236507868953191536e-01,-8.035275978119961193e-01
2.535171096365403942e-01,8.835762645278132377e-01
5.475059156871166927e-02,9.201020595840644356e-01
4.199337387411780642e-01,8.002765075971796094e-01
-7.198995723546663950e-02,9.121814998461584834e-01
4.732130002878209285e-01,7.581168119852762510e-01
3.628029316503642021e-01,8.210798195435928815e-01
-1.569882790015073581e-01,9.036297638094006324e-01
-8.077429426260943623e-01,4.080913021136532981e-01
7.884294322258922350e-01,-4.213649510569172363e-01
8.896316290789638703e-01,2.258893223318480803e-01
-8.990763371951417948e-01,1.742597207564346440e-01
-5.488923365629494455e-01,-6.935269349130933625e-01
-3.659089639725337517e-01,8.255974743461866883e-01
-2.187877927831539671e-01,-8.850599815258914926e-01
-9.176575891239694416e-01,4.641223423211848775e-02
8.151597363393865425e-01,3.860305816743522245e-01
9.031049722087031162e-01,7.984276066612090716e-02
-2.642376851522144632e-01,-8.644272209666230555e-01
1.588640048751272515e-01,-8.988261191907171987e-01
7.179212440402739093e-01,5.154246556924804157e-01
-5.955133009596381977e-02,-9.056004599541004341e-01
-9.154556581159264406e-01,-4.851653156221776009e-03
-3.515898253634909265e-01,-8.213326311869308949e-01
4.664708441269347361e-01,-7.519594940676495032e-01
-8.828722633959076305e-01,-2.308890246554515802e-01
3.408096449680332318e-01,-8.319758159408847664e-01
1.688005720473841342e-01,-8.828226897668354223e-01
-8.948220630169182455e-01,-1.759502133224157827e-01
-5.997156103438082697e-01,6.328356672967895280e-01
2.745556986403521194e-01,-8.545027013413988293e-01
-8.125124500056472021e-01,-3.774537196401885342e-01
-7.794591702837114777e-01,4.134658362944294563e-01
7.698779880820957322e-01,4.308137817234276024e-01
8.244040126390250744e-01,3.364375958052072679e-01
-4.483056887393775392e-01,7.486472260455183658e-01
3.113668681812311045e-01,-8.351714834139057908e-01
-2.631983967952740144e-01,8.532418983070361174e-01
-7.700585234957026959e-01,-4.296306209929895981e-01
8.413289890791013637e-01,2.864943009173632760e-01
-2.810205031876556458e-01,8.394851490562751373e-01
-3.222412982497100398e-01,8.198297863289611964e-01
-8.976908318980969526e-01,-3.267327725414684997e-02
-8.249266613756164324e-01,-3.306278892460146612e-01
-8.825254561314576085e-01,-1.487688103719253530e-01
-1.414281244306780649e-01,-8.858919488487434490e-01
8.955830012662615580e-01,-1.493729097247924187e-02
-4.587953166234220448e-01,7.402981390052639776e-01
6.016933304637592794e-01,6.082720377132520007e-01
8.842368857780329439e-01,-1.455525226553995854e-01
8.398566158432003714e-01,-2.989209041489741536e-01
8.865442202583269093e-01,-9.968737211202664816e-02
3.431481418906774938e-01,8.072395152360006820e-01
2.098193407288562878e-02,-8.893398807281025498e-01
-8.132928320054204629e-01,3.220623409589505881e-01
-4.392845974236617157e-01,-7.491941557722738843e-01
1.509327337305812478e-01,8.697737926601732950e-01
4.144887495522374399e-02,8.852106737128464520e-01
-4.935378074192002251e-01,-7.042807862318811729e-01
-7.198639244908452417e-01,4.693844351661298764e-01
-6.797267836375225913e-01,5.188496587437599894e-01
7.179506768624874802e-01,-4.907117216313992003e-01
-6.822541867081921563e-01,-5.172418401183088710e-01
-3.868618102107361789e-01,7.737064410526941494e-01
9.385887249738837645e-02,-8.754507895687483332e-01
6.610244146636417018e-01,5.397683271168320918e-01
3.869920401964905832e-01,-7.784387115868297569e-01
2.386683969578582420e-01,8.448042298296009056e-01
-1.635774737217881580e-01,8.627912122147820551e-01
8.772905598125807503e-01,-4.784180329899777318e-02
-8.700527986439500205e-01,1.094177923289843812e-01
-6.261466804968731648e-01,5.714843221919218008e-01
-5.815075775898264077e-01,6.104303201990027850e-01
-3.646318189841728508e-01,-7.855694249967406506e-01
-5.885571199255965613e-01,-6.064716646922693188e-01
-5.532890667128853579e-01,-6.436402903183523483e-01
-4.979380691984758855e-01,6.851317328354521452e-01
-6.840152159848356117e-01,-5.011726075502007660e-01
-5.130216357065184862e-01,-6.742172358765633478e-01
7.252211551270644208e-01,4.427025904470519579e-01
6.591360795834342312e-01,-5.288862164095583518e-01
6.481188429055935174e-01,5.297629129719071406e-01
4.793181915086539568e-01,-6.984780663326819461e-01
-4.035577307254615276e-01,-7.541207616108717149e-01
4.225243033479070820e-01,-7.357977143651659446e-01
-4.691465548612790415e-01,-7.003895509948997455e-01
8.685512694886032836e-01,4.896005096095135123e-02
2.116955204084221553e-01,-8.378131484034804233e-01
-3.634275566715314959e-02,-8.688421402976498342e-01
5.722926894786830587e-01,6.031608926851058650e-01
3.841540464899217966e-01,7.650821526921279814e-01
-6.097039161399601115e-01,-5.604355005200417628e-01
-8.368360504427041491e-01,2.284949148563320820e-01
-6.347595888177085532e-01,5.295596188789035708e-01
-8.503214392533409161e-01,-1.978021234444480581e-01
-6.563084532312520869e-01,5.021057326047462244e-01
-8.607299395922966001e-01,7.800160594499627731e-02
-8.614386327572481905e-01,-9.458240785706026332e-02
8.685463008258974271e-02,8.622626847847971732e-01
-3.297358748246172200e-02,8.464890113367380398e-01
-8.616984032802741389e-01,2.204188047010513171e-02
2.917567462491674896e-02,8.611996128679241247e-01
9.734519293972647425e-02,8.423588085610337339e-01
-7.120543156739146395e-01,4.430164193208965817e-01
-8.380438320466705449e-01,-1.564372097440698828e-01
-8.415022584389051374e-01,-1.861355895151562134e-01
-7.887433453672559880e-01,3.151111457119508685e-01
2.137026870617400043e-01,8.269234269374035051e-01
-1.517127313372947650e-01,8.325589897369202186e-01
-4.740204644740582673e-01,6.719642966335651613e-01
-7.777469592733905479e-01,-3.266459107053447108e-01
-4.248537012522590750e-01,-7.266151231612885120e-01
4.787025937135264697e-01,6.717460426392356521e-01
-3.238070343410271446e-01,-7.842721434878981990e-01
-2.064387160304878288e-01,-8.323490650831323334e-01
-7.106725646175807709e-01,-4.381181467211275882e-01
4.643023663216398478e-01,6.731982269619211090e-01
8.604498735233300222e-01,-6.176795080421395440e-02
8.235972909726916313e-01,2.097025446869265619e-01
2.672939362157132279e-02,-8.615837642916074346e-01
7.682385266464148987e-01,3.271586762014451755e-01
7.412058226209917722e-01,3.683527274187802236e-01
8.404402320768503687e-01,1.225054659880963903e-01
8.520462492434313084e-01,1.149961394192901103e-02
-1.475478587894515081e-01,-8.410240417572742988e-01
7.705879733153554456e-01,-3.565545014548506808e-01
-1.128785498142043792e-01,-8.471411694671460157e-01
-5.223696061275810987e-01,6.121772484795096059e-01
8.400920446676268805e-01,-1.510086694130423624e-01
4.500581264127168635e-01,-7.050419514286662137e-01
7.988324418752659195e-01,-2.779321403637584620e-01
7.887206180588975934e-01,-3.043987824545309473e-01
-5.431807551122007638e-01,-6.040423584717872219e-01
2.345491594886787989e-01,-8.115453410267791101e-01
8.087142654100254457e-01,-2.414207838253248084e-01
8.370811403929159233e-01,-1.403981061011841946e-01
-6.931157582497532443e-01,4.285059172394853899e-01
-5.066756522998804024e-02,-8.465821264876697283e-01
1.573638895496173584e-01,-8.286561052828295137e-01
-7.358570056731338349e-01,-3.712597726889575456e-01
3.409034213610938613e-01,-7.585774436983899749e-01
4.985996786197374187e-01,-6.436336286626725967e-01
6.115765528418085628e-01,-5.355531827019909263e-01
5.614435975114993038e-01,-5.832107660615780675e-01
6.790940929470141718e-01,-4.472445779357831497e-01
7.040635529342017529e-01,-4.073460667757339837e-01
1.228347813233651997e-01,-8.293925264651551554e-01
8.137892357028814194e-01,-1.876105703958709792e-01
5.747713642991352234e-01,-5.599481273052582253e-01
-2.348117007220789365e-01,8.042009825407597789e-01
3.725438871659331186e-01,7.320047889965691779e-01
-5.517885049690989252e-01,5.818808087059172962e-01
8.152933865898449595e-01,1.848766579275582245e-01
-8.373818866887261514e-01,-4.329639469690620525e-04
7.802273116769861128e-01,2.841483702843842218e-01
6.301533987631916522e-01,4.952124921165473870e-01
-5.945365376595527218e-01,-5.316948729495190040e-01
-9.813234940847306853e-02,-8.334046712124111300e-01
5.867163299222249995e-01,-5.365906193125132839e-01
-7.889009124754358115e-01,2.637098718365983308e-01
-2.749188019988239029e-01,7.830880336006980080e-01
-8.262565532056193041e-01,9.735579967459953576e-02
5.526070194640951838e-01,5.799535655303129644e-01
-9.635674721787210184e-02,8.274398203006265717e-01
2.402121803285208468e-01,7.967639358428095786e-01
-8.308527253698199111e-01,-5.866795517751336592e-02
-5.515399804064794465e-01,5.608358210804702537e-01
2.546080071183345894e-01,7.843329672306886824e-01
7.944067238251147911e-01,-2.103327229219768002e-01
-6.290735269562415244e-01,4.762006197781394334e-01
1.162725338853431156e-01,8.193277260999192180e-01
-7.303516291999236909e-01,3.611760019413254308e-01
8.149079448493435907e-01,-1.088219721342632007e-01
7.650516858403776377e-01,2.900092537254218561e-01
-3.410102709415892552e-01,-7.431274865722102829e-01
1.502658813552676109e-01,8.085690288755783550e-01
-3.999709287264570090e-01,6.911133056860234714e-01
-7.887786775792149374e-01,1.836011273607484617e-01
-2.606261957060358458e-01,7.655680822262254104e-01
-6.983841555742390517e-01,-3.953029865002387622e-01
-1.863996313900125323e-01,7.868897785618526042e-01
-6.852492522785916806e-01,3.991651853636464797e-01
-8.031848912565365817e-01,6.336470886983014417e-02
-7.497417004915514216e-01,2.818591121956257606e-01
-7.628518211242140135e-01,-2.474468825696079510e-01
-6.539094954475829224e-01,-4.285678542837199623e-01
3.562844302412033204e-01,7.166924058309424028e-01
3.294031478641127331e-01,-7.342889660245003336e-01
-7.743007483714513528e-01,-1.995784487760036419e-01
1.995343521295068479e-01,-7.802357658319919453e-01
2.750872150641326397e-01,-7.553076801586255939e-01
1.431098256609661737e-02,-8.061100721406723180e-01
3.853135735456239552e-01,-6.891786825332270050e-01
-3.312675461406144883e-01,7.212938223479521405e-01
7.265575573143469024e-01,-3.356442572372870248e-01
5.742468161273631688e-01,5.278213817475846392e-01
-1.693707843440562799e-01,-7.908267485607967107e-01
6.190831913818941601e-01,-4.763184594135642103e-01
-2.300017664936267470e-01,-7.626085466779393141e-01
8.045477857813018163e-01,1.404391731108684538e-01
-1.907360088695520817e-01,-7.742058372863603877e-01
7.312472533555042231e-01,-3.103177205198998090e-01
6.609967523228504893e-01,4.344329694746687509e-01
5.120322319532510935e-01,5.866047401491376601e-01
8.039514132416707426e-01,1.012467102183208095e-01
5.841136164431124378e-01,5.111839106838542701e-01
5.386126077158526204e-01,-5.408110746349533704e-01
7.982291094399217579e-01,-3.090747449464757973e-03
7.563874142511219922e-01,2.240550115819133215e-01
7.947783617498914710e-01,4.270605347976794142e-02
6.674222751496217132e-01,3.870331739264460391e-01
7.916146679546535170e-01,-5.659791831585211930e-02
7.855630757300339218e-01,-1.028159725727490204e-01
6.406177323996378181e-01,4.180204791215468285e-01
2.565216772330325412e-01,-7.482582774336145048e-01
2.999790582089812974e-01,7.287168331744348082e-01
-7.251439639319339214e-01,3.046086031325032084e-01
6.411021001022534360e-01,-4.073791095947411622e-01
-4.483502111850431460e-01,6.052482979024127463e-01
-7.892017894649557830e-01,-8.448108664120861783e-03
-1.568582001168305207e-01,7.734353225647423447e-01
-7.237657701815890521e-01,-3.036975170740910945e-01
2.629854853104209023e-02,7.919156890251984882e-01
-5.027972006179867726e-02,7.876982072898004450e-01
-5.214169280232493486e-01,-5.573641668674185201e-01
-4.798021882555716933e-01,-5.835678054145024829e-01
-6.220867732352487467e-01,-4.249974056088300922e-01
4.840009510966143957e-01,-5.738570183019578996e-01
4.533567461008511934e-01,-5.980720310424912922e-01
4.230007138773536624e-01,-6.238935773097953330e-01
1.099185108886439471e-01,-7.770270011292634837e-01
7.364707469119647909e-01,2.537675198230872620e-01
-5.427220661931392298e-01,-5.127521430304428085e-01
-6.057099813315804937e-01,4.363069432026090988e-01
5.986867046700151684e-01,-4.456360596267413543e-01
-4.726528337257993734e-02,-7.830102632489746028e-01
-8.167081626539103231e-03,7.850320154207830470e-01
-1.405447083839678757e-01,-7.666191825560715323e-01
7.673273385387112677e-01,1.194390632151764303e-01
3.088702811193855258e-01,-7.047279350573060208e-01
7.092930288843800612e-01,2.885907350923577197e-01
7.098331684462397817e-01,-2.943780746618609445e-01
7.231648513587839444e-01,-2.408189058320259479e-01
7.333013810703782331e-01,-1.971549527487615472e-01
7.292997264679783598e-01,2.227283123501453688e-01
2.420459753403591263e-01,7.355062871274947733e-01
-3.434405057282521878e-01,-6.838792604256294094e-01
-3.424775120768298597e-01,6.806106882835031291e-01
5.378810836354052105e-01,-4.982963533053051952e-01
-3.020165150368576690e-01,6.975117146472723517e-01
1.623803650880585592e-01,-7.444897567930749416e-01
2.898504606477868006e-01,7.056188788460217021e-01
-7.526088608912051559e-01,1.598420280737676002e-01
-3.498123747678654194e-01,-6.700151572863721761e-01
-7.298522353908604154e-01,-2.440498303466656083e-01
-7.338937171506654256e-01,2.094461782549008055e-01
6.388404892701021742e-02,-7.603172143579526310e-01
-7.548642007111544538e-01,-1.365663824357173928e-01
7.338092531425008946e-01,1.625184553386270769e-01
-7.600449655480082667e-01,-8.593429158145328428e-02
-7.076276010112443338e-01,2.738693047196709696e-01
-6.254756719170603274e-01,4.029610422343491427e-01
-6.482806658384462350e-01,3.666702619272470542e-01
4.527830792388616299e-01,5.823968300902698791e-01
-4.687934248459214026e-01,5.665836098234147133e-01
-1.957402973866899376e-02,-7.600693289949984610e-01
-1.691797847420899448e-01,7.381980889606566398e-01
-4.871779448002681867e-02,7.589723113857737014e-01
3.730574173102408908e-01,-6.362772388607095264e-01
6.295013237118239902e-01,3.769660020837916625e-01
-4.980440664211577273e-01,5.378237903227125472e-01
-6.766679365359276055e-01,-3.411739349926141696e-01
4.224334582455946396e-01,5.938298838520906786e-01
3.891423237720396111e-01,6.192967992040495639e-01
1.794636758711563168e-02,7.572123097660345969e-01
-5.761573703408140457e-01,-4.538991850222489632e-01
7.480345277142210758e-01,4.001906935717865210e-02
6.486860212284366600e-01,-3.313388197736347740e-01
-6.466450637521735656e-01,-3.640827774317638710e-01
-7.261859358497801953e-01,-1.761921177170500119e-01
-4.567067493510155174e-01,-5.623938090566715786e-01
-5.388690982049685330e-01,-4.855842197743056587e-01
-1.010433938382124391e-01,-7.413622345785684242e-01
5.706933281205504027e-01,4.358569143733149742e-01
1.859512983829220423e-01,7.223913758190452228e-01
-2.350750650515966711e-01,7.040853696906467230e-01
6.076385865388201912e-01,3.849851742882202110e-01
-7.580612632851622956e-02,-7.407558733208806645e-01
-3.378153420835915410e-01,6.431845374417920480e-01
-3.632342166657763216e-01,-6.264313298074355441e-01
3.585877470228618913e-01,6.246298836041190849e-01
-4.679785649885876975e-01,-5.209066952207402901e-01
-2.560569911784915664e-01,6.935243113344462529e-01
9.689925624875325716e-02,-7.305992502281581924e-01
1.835803322455203113e-01,-7.094000335830193960e-01
4.562218830862294627e-01,-5.247954678982005294e-01
2.625767659041202129e-01,-6.756945023669176376e-01
-2.235840238583626793e-01,-6.954039661082482837e-01
-2.282566108832916885e-01,-6.865857072329802913e-01
-6.651532640331231372e-01,-2.940100479166657954e-01
7.313013267877114254e-01,-2.777037940566001728e-02
5.211820543815081086e-01,4.757016429001652558e-01
-6.808155340372937792e-01,2.856137793185988261e-01
-4.066779036699610939e-01,5.789430065538644365e-01
-5.744338684607624979e-01,4.062680031242927869e-01
4.926443397083922759e-01,4.958486234158308581e-01
-7.203880535931008744e-01,1.309211583935002976e-01
6.538774079510255577e-01,3.096009344760499715e-01
-5.169515289375236078e-01,4.679042159924062805e-01
4.238262822969709465e-01,5.514296361097895671e-01
7.231849672325842970e-01,7.907567251193037272e-02
-7.285456720994665236e-01,1.765352554826269543e-02
8.126342773698880251e-02,7.360249789819254262e-01
1.648742626609800976e-01,7.236998950728886770e-01
1.336468802344192575e-01,7.295143425456303010e-01
-7.224371991956357597e-01,-1.060696764457065705e-01
-7.211638222932815756e-01,7.725208604326239126e-02
-1.686327863707083874e-01,7.146185029518535847e-01
2.214013892688595775e-01,6.941910649466306316e-01
-7.628917267372435640e-02,7.246949655461858431e-01
3.004391045590655285e-01,6.513258174183569338e-01
2.083313948643368829e-01,-6.906014016108669162e-01
6.970868174896613922e-01,-1.103943204698316916e-01
6.661186426524297044e-01,-2.216594729325844226e-01
3.384288885774670019e-01,-6.176005107517226200e-01
6.349282912176360538e-01,-2.962120676896974891e-01
6.134976842951557208e-01,-3.423094583657290135e-01
5.989630056555450555e-01,-3.592083640822100188e-01
1.906542405653322003e-02,-7.229912687189434806e-01
6.816046930642608581e-01,1.651530998540748085e-01
3.726624535247747838e-01,-5.714229639561206886e-01
-7.240068036285366437e-01,-2.254625691885043040e-02
6.258218939352135912e-01,2.838721422558415086e-01
5.374883801330664346e-01,-4.032488999086293324e-01
5.176846781073115578e-01,4.373703494452469975e-01
-2.254968532014731131e-02,-7.046104663094521214e-01
-3.890848659138834154e-01,-5.809359844085275615e-01
-5.995232238113442635e-01,-3.636837527566184058e-01
-1.234118848682234648e-01,-6.984374028009895374e-01
-6.728709185127825787e-01,-2.048228655195714065e-01
-7.085043678159587133e-01,-4.061543304492236384e-02
-3.918380452456137752e-01,-5.535459168128503693e-01
-2.827432411793933675e-01,6.385914909985487276e-01
-2.025390287661419930e-01,-6.658210825460589843e-01
4.302474926374232345e-01,5.146461595211900830e-01
-6.431278070017559800e-01,-2.604588320254970779e-01
-1.022445737116495779e-01,6.949974676960136710e-01
-6.713076595531076718e-01,1.935682465512009176e-01
-2.754816478024245674e-01,-6.331676678280949710e-01
-6.442709308798338919e-01,2.589315053706787162e-01
-6.246443325932476975e-01,2.887537648928712453e-01
4.437344117681746997e-02,6.985154249260022707e-01
-3.154248123837931073e-01,-6.066178571622955484e-01
-3.593812355629850686e-01,5.705840326703081056e-01
-1.572532360923430128e-01,6.784244941595647393e-01
-6.790265206973671308e-01,-1.312483637363450473e-01
-6.764846384098724963e-01,8.748246524491604115e-02
-2.378660877007222896e-01,-6.366955158121724301e-01
-2.853131966746187409e-01,-6.002639453532065961e-01
6.852633687589276823e-01,-5.128656177079124467e-02
3.913286732343596031e-01,-5.441594540986695039e-01
6.692079725569112236e-01,-1.574272555701630438e-01
6.500995957460268260e-01,-1.999112832978012788e-01
3.416285913041646749e-01,5.774733352323421220e-01
-6.572898740525436878e-01,1.692929324713099426e-01
6.123831234261685186e-01,-2.702203268098273825e-01
-3.087757889513438325e-01,5.915484937423580725e-01
-5.688582158222880159e-01,3.476382181389469639e-01
6.407992691975203936e-01,2.135911301942644003e-01
-6.075039351178478375e-01,-2.762774308566651182e-01
5.074473366767939808e-01,-4.133733550191544537e-01
-4.757771321001076359e-01,-4.520468695823412486e-01
2.146998495694982800e-01,-6.360534198260746619e-01
4.874559126796636499e-01,4.340408794801346448e-01
6.409264729340694022e-02,-6.671821588911495127e-01
6.715299680822544026e-01,-3.976491036370082693e-02
2.805246792231902986e-01,6.088626834361560158e-01
2.510757905250470268e-01,-6.157965638568989597e-01
-6.571582402003224299e-01,1.226532483823205705e-01
3.464390582809914187e-01,5.645653481136967411e-01
-3.971021048275020782e-01,-5.156686628754789670e-01
-2.001747813880504767e-01,-6.324174208357002946e-01
-3.010302576379455530e-01,-5.777262858372924637e-01
-4.255494909726189601e-01,4.989695661099793900e-01
-4.506651436272690603e-01,4.802602065279076293e-01
-4.821944969634323619e-01,4.341243336993752533e-01
-5.208124544545884582e-01,3.885000434458956708e-01
5.194303458664267792e-01,3.919345541719621018e-01
6.576514212661200842e-01,2.484114494303579432e-02
4.395087427477039066e-01,-4.739454160698277074e-01
-1.048304091854402181e-01,-6.526605114025061383e-01
1.672969633100992448e-01,-6.385564410317035033e-01
-5.072010621284146481e-01,-3.894617832176092698e-01
2.914344194003203881e-01,-5.871636040814599555e-01
-3.426492710154770416e-01,-5.425081396702078340e-01
3.060965028734740634e-01,-5.734041127549847072e-01
4.670438288160490004e-01,-4.288032600398070660e-01
5.266350140787587897e-01,-3.547537504812313669e-01
1.057756067947244472e-01,6.606148676540710696e-01
-9.858955249979300950e-02,6.542272374857019956e-01
-4.437658321635471609e-02,6.593844006164683025e-01
6.506119802362386739e-01,1.073535503096046950e-01
-3.054593361536455665e-01,5.722124932874588232e-01
2.135425807447989544e-01,6.293430700348798812e-01
5.650960482611852020e-01,3.117916437395392704e-01
-5.804339317223358163e-01,2.884282499260587551e-01
-5.358965698903782604e-01,-3.537213729221319047e-01
-6.526904940910691622e-01,4.050799205611382522e-04
1.998903942154955371e-01,6.317956172868204323e-01
5.788877593014050138e-01,2.834690887461099873e-01
5.710597745562135952e-01,-2.916789547317075182e-01
-6.290128235720382488e-01,-1.501822061351585080e-01
-6.490975750861934790e-01,-6.042823701027724009e-02
-4.294529946281305244e-01,-4.597520166746711379e-01
-5.568607660112526725e-01,-2.995732698191121979e-01
1.181978159058845734e-01,6.438415882665208256e-01
4.687906756592459256e-01,4.181782972600470716e-01
-2.193522152700465300e-01,6.066587371060193634e-01
-5.143179568334412810e-01,3.534129838572960813e-01
4.063394616992450081e-01,-4.554535192737335647e-01
-3.887026578383495079e-01,-4.751569090415959651e-01
-3.480503604856633459e-01,5.223101434465834414e-01
-6.100384930922756466e-01,1.891262148309243440e-01
5.852482827032615686e-01,-2.556429984690585799e-01
4.929489963199262248e-01,3.632688145018018178e-01
6.367048888758893854e-01,-1.072016753536541855e-01
4.971827901173715980e-01,-3.569867794450345966e-01
-3.478312248634858328e-01,5.033285498783234280e-01
-5.030673952156767825e-01,-3.487525946060370252e-01
-1.241479299576216944e-01,-6.233310093624906401e-01
6.031367860598652042e-01,1.957073804912813630e-01
6.361548066776331334e-01,5.123884254419024120e-02
-6.208838103708035350e-01,-9.946575279459406171e-02
-6.335626166990793173e-01,-2.500731493485895338e-02
6.317546208080829784e-01,6.325067259492017646e-02
-3.664868738019908673e-02,6.338365186953481833e-01
1.801528294451121975e-02,-6.332861755305834173e-01
8.966263461150338065e-02,-6.224990005858137554e-01
-3.238014199502425167e-02,-6.294038226926974566e-01
3.021817098894872822e-01,-5.259621496583815059e-01
1.870514592803352028e-01,-5.794073723676325116e-01
3.438262218770357648e-01,-4.896229357405126881e-01
6.105037222718207035e-01,-1.604508148297176529e-01
5.227758827272578346e-01,-3.225357400139742814e-01
-5.814899187173537820e-01,-2.338029747383686130e-01
-1.137459501217766844e-01,-5.918150130099916195e-01
-2.046292828694359633e-01,-5.610800940969339345e-01
-1.378819439732792418e-01,6.117089657903213018e-01
-4.221916997825873041e-01,-3.967221761731968277e-01
2.514909214526754311e-01,5.758809715828880904e-01
-5.876250221047415456e-01,-1.574305478827952853e-01
-6.035568011655634280e-01,-8.372082900043749387e-02
5.045135585660598387e-02,6.298472241165717911e-01
-5.821331475306371628e-01,2.160460189598751024e-01
3.436598539372807126e-01,4.994871349534203420e-01
-6.099329985002377441e-01,3.962146257297233937e-02
5.180771658679841352e-01,-2.846908164573584421e-01
-4.241466493759193379e-01,4.247246150521259977e-01
6.060567235236827832e-01,1.341647780967073628e-02
4.843994631928337791e-01,3.494982979434950732e-01
5.494592380540244125e-01,2.419919471878743678e-01
-2.396777830096334938e-01,5.618559198512902420e-01
1.645257567442279939e-02,6.146555138838988297e-01
-5.956236602702159599e-01,1.142344556501925373e-01
3.993210751724507457e-01,4.332431874375959890e-01
5.602102893381463167e-01,-2.097388664871049913e-01
1.391986910596350047e-01,6.068087622301570061e-01
5.780040470553193810e-01,1.586291970397781526e-01
-5.034854446442857956e-01,-3.133876101735192932e-01
-3.499855442562006536e-01,4.868914891628642883e-01
-5.723884688080682626e-01,1.964111183673462324e-01
-5.511571820935652344e-01,2.304046074044604486e-01
5.050539936643406724e-01,3.015794441978075779e-01
-3.917162790390434912e-01,4.331593374735467350e-01
1.946456427028321057e-01,5.754572710466913099e-01
-5.443530092370548745e-01,-2.239070231931634958e-01
-5.082473367107014361e-01,-2.955328529630893430e-01
-4.882480922829723902e-01,3.229511184268001323e-01
1.289476251770663440e-01,5.940490756762372149e-01
-2.779742614507235698e-01,5.133872186878265520e-01
-4.567416679576469796e-01,3.510589760530533066e-01
7.834140209300659297e-02,-5.935163336273043821e-01
-4.982352686276923098e-02,-5.945526550293593893e-01
-4.452338675290706260e-01,-3.645417049348334548e-01
1.074027150692652144e-01,5.964286041233165525e-01
3.170339382987640842e-01,-4.860638223390748025e-01
-3.235312080863250173e-01,-4.761247459463923692e-01
4.620979514716954673e-01,3.439147344874828316e-01
4.035833831311373965e-01,-3.980959861474592798e-01
3.034405100163846125e-01,4.886177769462459186e-01
-5.027293937023052939e-01,2.749309301758423030e-01
-3.548201193524472274e-01,-4.441075397768762256e-01
-5.485492510741096783e-01,-2.073226606154602858e-01
-1.561108508709932730e-01,5.733951976144587848e-01
1.937161348271608241e-01,-5.605672664176420961e-01
-1.769012354651922914e-01,-5.613206393148006956e-01
-5.651631324429761127e-01,1.478605955574316400e-01
5.791848222699943483e-01,-1.169569988881901390e-01
4.182884952318112748e-01,-3.616070956345875942e-01
3.667819724708842322e-01,4.217768694398508766e-01
5.846244073312955036e-01,-7.945915015135353310e-02
-2.159742210523299399e-01,-5.444974227508262432e-01
2.987789753932046377e-01,4.807737048666368418e-01
5.509997683107267230e-01,1.889434320900277020e-01
1.133624542730148933e-02,-5.836348528514476719e-01
5.767601004061060355e-01,8.963443029504407356e-02
5.826601868001469731e-01,2.749283091192513198e-02
-2.299802874514924877e-01,5.266613978467838963e-01
-2.605904075967270250e-01,5.063948386127726797e-01
-4.703896906430467262e-02,5.735607045752446620e-01
2.629983377058660587e-01,5.021551377381748837e-01
5.562971845777976432e-01,1.071001091498831048e-01
5.047498060162121103e-01,2.374120045090547249e-01
-1.039111331270564931e-01,5.543341968054411595e-01
5.014492765850706579e-01,-2.626006282584546492e-01
1.198278009821053675e-01,-5.656852512056989024e-01
2.307910785547176435e-01,-5.238257704760397315e-01
4.685748952180348592e-01,2.777053555246751793e-01
1.975666095505794750e-01,5.196036642203224476e-01
5.635751043782887271e-01,6.681802573623693607e-04
2.997607559922160075e-02,5.561638058010200947e-01
1.508197945408055740e-01,5.320150731253879828e-01
-5.490992156084314457e-01,-1.490969287067530069e-01
-4.382679281482463884e-01,-3.173976961976698319e-01
-5.582200858212049699e-01,-7.079588819830960611e-02
-5.584378653356326661e-01,8.386124042812845292e-02
-4.684403873279869845e-01,-2.748311392696533573e-01
-5.568121463551835015e-01,5.175766790565192871e-02
-3.432434612613354807e-01,3.966957648801534009e-01
-4.327931638051787377e-01,3.047606579969587282e-01
-4.502795452027084089e-01,2.830922950182682141e-01
2.452635403728175845e-01,-4.906919499483762270e-01
-5.469336393500808802e-01,-1.784103922659751110e-02
-5.931836792695145688e-02,-5.495223015267113320e-01
5.354285511627175920e-01,-1.143708350271371854e-01
2.706567272911892252e-01,-4.670128033445674065e-01
3.141316575863449256e-01,4.182420596045885453e-01
-4.781365815989027657e-01,2.241936822320272360e-01
-5.374535247421992068e-01,7.704845013519362462e-02
7.148208174817310967e-02,-5.399366876872422338e-01
-5.031822066485708289e-01,-1.809563649310484135e-01
-2.869672616774847640e-01,-4.406083836270428544e-01
4.489823807069504569e-01,-2.630367796676442715e-01
2.871179420701569507e-01,-4.416977974554774367e-01
5.116254726285802690e-01,-1.419007534618371424e-01
-5.164260354717742363e-01,1.383275427628109511e-01
4.871280385508989785e-01,-1.876563676902719413e-01
-3.346852911344712633e-01,-3.861788221998079806e-01
-2.142021778406929533e-01,-4.768016374799354806e-01
-1.543246348967158288e-01,-5.084183065820984115e-01
-9.414767216002571659e-02,-5.241575845922629151e-01
3.499743300998637840e-01,-3.831628539701567582e-01
3.398933605813670572e-02,-5.270421023356058887e-01
-2.432114736308574332e-01,4.620417884818748266e-01
2.141323689636838168e-01,4.837080284666230301e-01
3.835921191129983421e-01,3.320434907673859848e-01
4.332381379525568899e-01,-2.693598616891291209e-01
-2.806915453624474477e-01,4.299487510990893657e-01
-4.191047461336965263e-01,2.817180487693639046e-01
3.302341851170220166e-01,3.801493946391972800e-01
3.696949460130645737e-01,3.440930811077808626e-01
4.657018172299424164e-01,2.140657687731774561e-01
4.999809487046066869e-01,1.433699215666733862e-01
3.869738116331241651e-01,-3.231662251087834559e-01
-3.604831339809232427e-01,-3.410600899217806070e-01
-5.193307447893963369e-01,-9.020603607230373577e-02
8.087278751123239129e-02,-5.114869989799599725e-01
-4.296574630453564581e-01,-2.559260837651604059e-01
-1.966205387575907515e-01,4.629039088633624122e-01
4.481017857744640231e-01,-2.209467402686916271e-01
5.179099635897096432e-01,-2.977073381067281074e-02
-2.567052384829862088e-01,-4.074666802472635685e-01
-3.837153077843077909e-01,2.904251286185562941e-01
1.866160384721641252e-01,-4.670715236646267310e-01
-1.466323270388548705e-01,4.761585448829016576e-01
-5.072710611940293157e-01,-5.237397994473441502e-03
-1.504103600073689873e-01,-4.719977625655111253e-01
-4.601548428570667593e-01,-1.958505420669204855e-01
-4.527577896826081583e-01,1.885939668994058016e-01
-4.618664166441741603e-01,-1.462796788431619810e-01
3.293096536919980612e-04,-4.912513663591523971e-01
5.076858899929809210e-01,-1.404953577936430414e-02
-4.673479751052311143e-02,-4.816492415722155029e-01
-1.854211815181657230e-01,-4.274525143251554082e-01
4.908683741153943014e-01,-6.894072857185797043e-02
1.224434401566159847e-01,-4.731424175965944223e-01
-2.425063743917970360e-01,-3.804521640547758321e-01
-3.517264854080330294e-01,-2.782018293307064183e-01
-3.195571372562583945e-01,-3.200730477846158717e-01
-4.464821600741660235e-01,1.391676214847590576e-01
-4.687642926583289182e-01,9.302032011091069044e-03
2.171371425966194535e-01,-4.316597743132683518e-01
-3.773527651593004961e-01,-2.403383985737065909e-01
4.841412000594138565e-01,3.641115527948818320e-02
4.326941966512620058e-02,-4.613708186236886721e-01
4.808760037834191037e-01,8.220157380368898342e-03
3.177689623192060386e-01,-3.309902607301575816e-01
4.691457806355583404e-01,7.316904112894055678e-02
3.860401867966062328e-01,2.661058986568183293e-01
6.201579303818785527e-02,5.036308794863495475e-01
1.171943675681960395e-01,4.948450225566659588e-01
1.791334621348423528e-01,-4.312089662389169131e-01
-3.475249483340527024e-02,4.953273407450544674e-01
4.330590749046076549e-01,1.556817588953009202e-01
3.966171478488573210e-01,2.310514227435655765e-01
2.766326661540697424e-02,4.964104068047522911e-01
2.088493751463216530e-01,4.341440544618026531e-01
4.162515839618026736e-01,-1.631514532152921748e-01
2.418024426607824628e-01,4.077058134405108225e-01
-2.510648280865604431e-01,3.931753228789472421e-01
-2.999043421433170709e-01,3.493168767941331465e-01
3.667872454120649772e-01,-2.362250730514842134e-01
2.692058241449170053e-01,3.640689390631439148e-01
-3.336782809135087069e-01,2.909877854717969337e-01
5.700802378687516714e-02,4.771560093252147916e-01
1.067557019094469983e-01,4.647496950923157844e-01
1.795060800683073443e-01,4.320650801150038856e-01
2.269489644745300572e-01,-3.755156330613216298e-01
-2.885231841692338928e-01,3.410062116695418144e-01
3.114939636522933153e-01,-2.971178195013204903e-01
1.776470849633616234e-01,-4.075573803658644745e-01
-9.292662297536008476e-02,4.628280577314627386e-01
-2.207198778694740571e-01,3.873426103911088991e-01
-7.370809623594318238e-02,4.597295972761619165e-01
1.485212759858985654e-01,4.329268506020099161e-01
-9.262352147004825065e-02,4.513520932607055780e-01
-1.582406022971021842e-01,4.065702300991175799e-01
-1.270121610974745685e-01,4.199860405711219324e-01
-6.070281914141360813e-02,4.493498709585986295e-01
7.535032657855473756e-03,4.527621498553158208e-01
-2.797501792012899724e-01,-3.270431943930857677e-01
-3.873769263946888475e-01,-2.126490573452978761e-01
-4.481345880431233386e-01,-5.311351261068186780e-02
-4.077593078217192080e-01,1.592973533147989673e-01
3.604916347581340053e-01,-2.383330431043406694e-01
-4.466303273603109969e-01,2.731258446384635455e-02
3.119326878262362879e-01,2.947474325890701574e-01
1.518612003135737243e-01,-4.038260461358070819e-01
3.372349390011790127e-01,2.687318939798323258e-01
-3.764808983287289412e-01,1.971518271833259395e-01
-4.399655399629985864e-01,6.194190502353128652e-02
1.848879349098089819e-02,-4.428944801160792366e-01
-1.852474197282439339e-01,-3.843338591498351997e-01
-2.413645276726892053e-01,3.293807533324205616e-01
-8.323099468958498892e-02,-4.319888246798720965e-01
4.432547299312684097e-01,-1.841521511227495536e-02
-3.484097622859466115e-01,2.133246111457759442e-01
4.414977450521506142e-01,2.216456283389338366e-02
4.217286576707521828e-01,-1.058941358555361423e-01
3.030511868780173534e-01,-2.616539752024850118e-01
-3.877489190261343976e-01,-1.675356200994688738e-01
-9.540191406616727043e-02,-4.056668867788823518e-01
4.071346244391775282e-01,9.447438406066364924e-02
-4.133373104312407231e-01,-4.908864621695688268e-02
4.147784017454191341e-01,-2.644923359663119491e-02
3.911087377447355906e-01,1.220474061355678874e-01
3.241750288904074462e-01,2.295283572095398184e-01
3.969340790665278340e-01,-6.194011720517905717e-02
3.930779197416887638e-01,5.015336517041699832e-02
1.875452435490703174e-01,3.619648364705890797e-01
3.704733537254256137e-01,-1.430482401578175855e-01
3.379137511182526699e-01,1.813559283941850730e-01
1.572892387940850734e-01,3.762388746738116740e-01
1.438692059945161916e-01,3.794331790805524074e-01
9.572065869562887408e-02,-3.917930692705186013e-01
-3.066603366525642166e-02,-4.098808721291411494e-01
2.287766411045687454e-01,3.215127773183029114e-01
4.090468961676672899e-02,-4.020855691367037910e-01
6.520375439194704692e-02,3.963099391423876572e-01
3.254646648697152034e-01,-1.998856825732788778e-01
-2.786658626061243593e-01,2.767989088483392424e-01
-2.426455901465457143e-01,-3.112705435899055795e-01
8.648142545158641475e-03,3.901820836072475429e-01
3.441108199702909709e-01,-1.535426922895397062e-01
1.949216775018536574e-01,-3.365334977438732000e-01
5.551130840899402841e-02,3.766503417525096098e-01
-2.903141017287828030e-01,2.510204712971272900e-01
-2.167550153306588567e-01,3.070224494339253152e-01
-6.956956108033549024e-02,3.618843262738983824e-01
-3.300890921192374816e-01,-1.957307225075088919e-01
-2.632180730894336795e-01,-2.639823447391928535e-01
-3.365706605894897008e-01,1.634740734489283087e-01
1.564608859754145209e-01,3.363956862596258479e-01
2.350619792788431750e-01,2.783549866184261701e-01
-3.775576052074663957e-01,-1.027106684545673887e-01
-3.758470994704244394e-01,7.362244026699206467e-02
-2.826236699706246025e-01,2.299158475752176023e-01
-1.794168270682238719e-01,3.116501872577610022e-01
-3.932813271998780724e-01,-1.426777439863467431e-02
-1.587474631132182457e-01,-3.459790312602758489e-01
2.463449582995858034e-01,-2.657555698987663084e-01
-4.486703183014184582e-02,-3.780620800431734319e-01
2.014220004994694002e-01,-2.964661662284704402e-01
-2.782971310700078083e-01,-2.284462736190285281e-01
-3.534632281586813085e-01,8.576474029380472264e-02
-3.379478767928379424e-01,-1.431395040016017195e-01
1.426687602629192198e-01,-3.294702015731794664e-01
-1.468026447745691687e-01,-3.270785060748105377e-01
1.652728572752294178e-01,-3.135602576361701810e-01
2.624852745350692018e-01,2.214678843631076033e-01
-3.581506994909760544e-01,-7.168094270456570882e-02
2.114439193433829273e-02,-3.466331523630018507e-01
-3.573950667270828774e-01,-9.949123524421567624e-03
-3.449062293069540264e-01,1.608388567626030385e-02
3.396742280983700568e-01,1.020593801124309030e-01
-9.028899945905392854e-02,3.231304540604530984e-01
6.880187785403364675e-02,-3.325949273481214052e-01
-1.820737010387807053e-01,2.748118793818289940e-01
2.183108797318700223e-01,-2.436805977685493896e-01
-9.932853108227021610e-02,-3.256050090397171193e-01
-1.612356685957044011e-01,-2.785888615934740686e-01
-3.903627939475518005e-02,-3.355692913319555104e-01
-2.824965486317798091e-01,-1.523329095267341726e-01
-1.105988589728270216e-01,3.095553965747310232e-01
-3.657522625471496674e-02,3.344799841641408755e-01
7.773883183611490777e-02,3.086922662142106977e-01
2.222758084521571642e-01,2.397480877842432523e-01
-1.993529159313823240e-01,2.225890456850808385e-01
-1.523753128474916174e-01,-2.725653087103953043e-01
-2.368832142386720907e-01,-2.021697874431117314e-01
1.578543491363494644e-01,2.554747158754451242e-01
2.125891577209087502e-01,2.162585678576091353e-01
-2.728191404629243255e-01,1.434327340391628736e-01
2.812985090675755306e-01,-1.548229670745656095e-01
-3.083413921412572756e-01,-7.155139316402724103e-02
2.489297581450086450e-01,-1.855722357000820777e-01
2.854525943216942308e-01,1.109134764597905637e-01
3.279767226275031033e-01,1.480145561787298177e-02
2.201531041799147936e-01,1.849238852754103712e-01
2.038976368713054099e-01,-2.114348457713572937e-01
3.071910735975962314e-01,-9.154700200147006250e-02
2.827491179585539527e-01,-1.175605324815831160e-01
3.193492343055839844e-01,-4.991943159263226987e-02
-2.032159596010644220e-01,-1.938202663559538408e-01
-2.358876339583022008e-01,1.538738491463905456e-01
-2.274699247738109498e-01,-1.629441858063944981e-01
3.066876052100155348e-01,6.077639730194499268e-02
-2.876543005257723995e-01,9.090211449490580298e-02
-2.935298935693333444e-01,7.261881679573871373e-02
-3.576605075688905899e-02,-3.009611090377274367e-01
3.114811644263335011e-01,-1.534291805472961893e-02
-1.074508127635151050e-01,-2.768201830312777001e-01
-2.883954185025079942e-01,-4.937545589365736204e-02
5.861870497292365895e-02,2.901544091904060818e-01
1.070753293785579457e-01,-2.743808372762768233e-01
1.419193505835412983e-01,-2.403570316664097317e-01
8.455699987493212055e-02,-2.788780490013103575e-01
-4.872178154591942645e-02,2.881134511984765889e-01
-2.658288917145142927e-01,-8.035792939210691099e-02
2.667422337364660501e-01,1.103897982956158069e-01
-2.702278733437026292e-01,5.385241009313375404e-02
3.010028338300037992e-02,2.763550441797670287e-01
1.823011077977095551e-01,-1.877283249217470695e-01
-8.554336420362268489e-02,-2.592958928024344800e-01
-1.108445847981200660e-01,2.403885017622219844e-01
2.850891481799334159e-01,-4.938460427746341891e-02
-1.289424127958978816e-01,2.189248925164369031e-01
-2.323711537562246077e-01,-1.056873496367972259e-01
-5.357499734809423320e-02,2.515228331456478283e-01
1.609484337032204837e-01,1.970419575228392617e-01
-2.576796631346309208e-01,-6.226247500002069120e-04
2.361396487646552078e-01,-1.183777644041106858e-01
8.750819969750370242e-02,2.351675824932709380e-01
2.789676782517641965e-02,-2.534317504001042942e-01
-2.245140633171982536e-01,7.650369301434097047e-02
-1.565510592703398263e-01,1.709070074776403159e-01
-1.838876613108227087e-01,1.328853023194435379e-01
-1.837571599428727553e-01,-1.440202427474780444e-01
2.237878938372032389e-01,1.149271172404740804e-01
1.778384690159069970e-01,-1.566217867789113927e-01
4.026650912325972775e-02,2.391735061427137654e-01
-2.233948590639696363e-01,-3.059593383816431103e-02
1.855867883280015451e-01,1.397400950671181252e-01
-3.197850158044608648e-02,-2.367958365652086949e-01
-1.098139082141116329e-01,-1.916467883612753831e-01
2.413845045485071561e-01,6.495850105018098619e-02
2.322941865391584537e-01,-4.876008605397867679e-02
5.106636255433652516e-02,-2.218723402827622038e-01
7.226131151955726695e-02,1.908261590606889213e-01
-1.931780277729364947e-01,3.150436620804776544e-02
1.913079694781057993e-01,-1.000402845113306932e-01
-6.564831784435211370e-02,-2.207503962830482391e-01
9.824185263636775467e-02,-1.784525003569788770e-01
-6.218545856664584037e-02,2.134375475178060810e-01
1.772661639054516070e-01,1.155969638650610615e-01
2.036237403352233188e-01,5.177843966459379221e-02
-1.853440818551536085e-01,-9.156009165691572638e-02
1.166792545715302359e-01,-1.483458282028748132e-01
-4.523420618541326016e-03,-2.011322230487940788e-01
-1.335317727681558653e-01,1.300602440859003062e-01
-2.945261256548270881e-02,1.830748663310795554e-01
-8.727428507727338913e-02,1.565808074983743026e-01
2.086331297898797454e-01,-9.478062224364138368e-04
-5.389164894061806987e-02,-1.828130496528733717e-01
1.791863922910537643e-01,-4.289757687404129743e-02
-1.195374921124282841e-01,-1.125297146353977235e-01
-1.171253553637069539e-01,1.125228864830433856e-01
-1.375623332107155372e-01,5.166740885368956843e-02
-1.504864380982331440e-01,-3.601092673493828944e-02
1.832271327467792366e-02,1.417660253870840215e-01
1.616387710770562369e-01,3.989606273212641802e-02
5.646062256634103854e-02,-1.127999003371895348e-01
3.012378511886063676e-02,1.225417794235376528e-01
8.780744941371673717e-02,9.811724544836752937e-02
-1.256235355847333257e-01,-7.356463859032429109e-02
1.520561941088898750e-01,1.511758649607006927e-02
5.628026789860764156e-02,1.170192314807762257e-01
1.183190018204493682e-01,7.004780776639905893e-02
-1.137159420994203751e-01,4.930909007610576739e-02
-2.266835369429949336e-04,-1.261920188345222738e-01
-8.027038502693968625e-02,-9.602002832621431283e-02
-1.128212252608706834e-01,-3.861469752767432342e-03
-6.052002419925096854e-02,1.112016128450807051e-01
-3.410313880466885050e-02,-1.218551376029990557e-01
1.168077063338863048e-01,-1.081063497833530465e-02
-3.797769063097703596e-02,8.105051903359565546e-02
7.443280636848781384e-02,-6.107427647315630953e-02
7.248816342260590295e-02,-2.589795973154753600e-02
5.120869587698385905e-02,2.135553892873466239e-02
-5.827784177585948466e-02,-6.417813208570521954e-02
-2.776993063572102266e-02,-1.944981439961721015e-02
2.256888705368677826e-03,1.338925056631830660e-02
-6.484079446573184913e-03,-5.041738751585549821e-02
2.757045124203761494e-02,-3.443489713506631827e-02
2.411725081426360079e-02,-4.723479435158679102e-02


==> 500r.csv <==
-4.390222606445647324e-01,9.207374104085862543e-01
-4.390222606445673414e-01,-9.207374104085970234e-01
-2.107333764669638565e-01,9.887038212455050434e-01
8.900208852938220616e-01,5.207765552752785521e-01
-7.110346609492987913e-01,6.897994279075795321e-01
-6.052871324643263051e-01,7.807968170766709237e-01
-8.060575950862254313e-01,5.734590857631810534e-01
-5.583330347469948052e-01,7.964390030347737737e-01
-6.267926318424850152e-01,7.446436248529225699e-01
-2.590824901465919039e-01,9.433510162862561721e-01
-8.367050192350373727e-01,4.950666283486133135e-01
-8.752980279011900455e-01,4.306106286533976646e-01
1.817525455259730305e-01,9.840139822506227540e-01
-2.107333764669638565e-01,-9.887038212455090402e-01
-7.381437904406602524e-01,5.978908938254148264e-01
-7.718052863996147650e-01,5.564261430511335815e-01
-8.869040588178286333e-01,3.894057270511233626e-01
-9.770384208958227124e-01,1.679738075351145943e-01
-6.275966982178554643e-01,7.023416599636188584e-01
-1.002267196900347157e+00,2.937285271800131256e-02
-9.583269151432340927e-01,2.185344938233670375e-01
-1.002267196900348045e+00,-2.937285271800230135e-02
-6.052871324643290807e-01,-7.807968170766745875e-01
-9.770384208958283745e-01,-1.679738075351168702e-01
-7.110346609492964598e-01,-6.897994279075749802e-01
-8.060575950862370886e-01,-5.734590857631933769e-01
8.900208852938257253e-01,-5.207765552752819938e-01
1.817525455259763889e-01,-9.840139822506213108e-01
-5.583330347469899202e-01,-7.964390030347775484e-01
-9.583269151432405319e-01,-2.185344938233632073e-01
-2.590824901465909602e-01,-9.433510162862548398e-01
-6.267926318424840160e-01,-7.446436248529253454e-01
-8.752980279011864928e-01,-4.306106286533924465e-01
2.257543891832001701e-02,9.778820291173421220e-01
7.019051117369590198e-01,6.995297853406724498e-01
-8.367050192350278248e-01,-4.950666283486067076e-01
-8.869040588178453977e-01,-3.894057270511236957e-01
2.257543891832332686e-02,-9.778820291173324630e-01
7.019051117369544679e-01,-6.995297853406676758e-01
7.790152073868239491e-01,-6.124653930837660187e-01
7.790152073868253924e-01,6.124653930837650195e-01
5.969781775297651194e-01,7.765883849552702722e-01
5.688648072845480241e-01,7.975650932331387333e-01
5.969781775297603454e-01,-7.765883849552656093e-01
1.007607768631225031e+00,6.638049180201462118e-02
5.688648072845486903e-01,-7.975650932331366239e-01
6.247261599563818102e-01,7.363453567669044908e-01
1.007607768631223255e+00,-6.638049180201396893e-02
-7.718052863996086588e-01,-5.564261430511311390e-01
9.826768937722185626e-01,1.994045114915523054e-01
7.092621991261212067e-01,6.612670098293930154e-01
4.030911742526777086e-01,8.805358247847845377e-01
9.826768937722067943e-01,-1.994045114915481975e-01
7.092621991261197634e-01,-6.612670098293904619e-01
-7.381437904406590311e-01,-5.978908938254099414e-01
6.247261599563789236e-01,-7.363453567668949429e-01
6.751759187133005158e-01,6.766615980760645188e-01
4.934055022114563482e-01,8.290924038762158554e-01
4.030911742526751551e-01,-8.805358247847906439e-01
9.863309129112541873e-01,6.747385410156758745e-02
6.751759187132888584e-01,-6.766615980760624094e-01
4.934055022114597344e-01,-8.290924038762178538e-01
9.863309129112581841e-01,-6.747385410157231977e-02
8.396351588268406996e-01,4.812570302691990265e-01
-6.275966982178594611e-01,-7.023416599636228552e-01
4.750015933571904436e-01,8.338744910309104919e-01
9.024630521313643516e-01,3.729772491038950699e-01
8.396351588268463617e-01,-4.812570302692038005e-01
4.750015933571943849e-01,-8.338744910309210390e-01
9.024630521313724563e-01,-3.729772491038997329e-01
9.442586198357170169e-01,2.365772815596264567e-01
7.621407948401652810e-01,-5.635507829820138870e-01
7.621407948401576204e-01,5.635507829820118886e-01
9.442586198357146854e-01,-2.365772815596230982e-01
-6.864671871628853506e-01,-6.396988026340404421e-01
9.147688258895179114e-01,3.100401715703246519e-01
3.116124493302173670e-01,9.117132285314810680e-01
-9.745647976072305818e-01,6.149065346517576525e-02
9.147688258895010360e-01,-3.100401715703217098e-01
3.116124493302204201e-01,-9.117132285314796247e-01
-9.745647976072366880e-01,-6.149065346518042124e-02
-6.864671871628846844e-01,6.396988026340439948e-01
8.457611312923201119e-01,-4.372042597265792807e-01
8.457611312923244418e-01,4.372042597265847763e-01
-1.688803897643084417e-01,-9.498332007036170976e-01
-3.555062387849728389e-01,-8.925732831496596686e-01
1.413219478711766064e-01,-9.528226567399250557e-01
-2.839728983188203326e-01,-9.140044544601335641e-01
-8.917082224482476560e-01,3.462859763300010219e-01
-7.931316260808690677e-01,5.007775155658331645e-01
-3.555062387849776684e-01,8.925732831496615560e-01
-6.358634269840567343e-01,6.798152875835183906e-01
-2.839728983188215539e-01,9.140044544601397813e-01
-1.688803897643058605e-01,9.498332007036162095e-01
1.413219478711790489e-01,9.528226567399256108e-01
9.541219027240096517e-01,-1.447729344523820405e-01
-6.358634269840532927e-01,-6.798152875835108411e-01
-8.731667747125415602e-02,9.531029451807822017e-01
-7.931316260808667362e-01,-5.007775155658312771e-01
9.541219027240187556e-01,1.447729344523798201e-01
3.128976115439469768e-02,9.582954848575414575e-01
4.125469859351142410e-01,-8.552094090483357558e-01
7.729428798373702003e-01,-5.140013231864262178e-01
6.171190284585204022e-01,-6.834165340710919301e-01
-8.917082224482477670e-01,-3.462859763300020766e-01
4.125469859351125756e-01,8.552094090483419730e-01
-5.869285287240203486e-01,7.114829739511588924e-01
-5.869285287240100235e-01,-7.114829739511485673e-01
7.729428798373656484e-01,5.140013231864236642e-01
7.457867499962020919e-01,-5.397941756066779728e-01
6.171190284585117425e-01,6.834165340710877112e-01
3.424771845942210513e-01,8.870153259843539528e-01
7.457867499961945423e-01,5.397941756066771957e-01
8.718215555368212799e-01,-3.676538081939487723e-01
3.424771845942204407e-01,-8.870153259843641669e-01
-8.731667747125569645e-02,-9.531029451807808694e-01
-4.444281617858844013e-01,8.292755033647219998e-01
-4.444281617858804045e-01,-8.292755033647161156e-01
-7.200257570417986086e-01,5.687807396173479857e-01
3.128976115439196376e-02,-9.582954848575282458e-01
8.718215555368147296e-01,3.676538081939482727e-01
-7.200257570417972763e-01,-5.687807396173518715e-01
-3.617519386517184521e-01,8.709482041496536819e-01
2.102694074262280166e-01,9.282932950545190742e-01
-9.245637262761933206e-01,2.416417938894629691e-01
2.102694074262263235e-01,-9.282932950545212947e-01
-3.617519386517146218e-01,-8.709482041496426907e-01
-5.502584607757748936e-01,7.257561783462546101e-01
1.133531190007247558e-01,9.426246894162618739e-01
8.634296757461568106e-01,3.695605595286641232e-01
1.133531190007265044e-01,-9.426246894162554346e-01
8.634296757461632499e-01,-3.695605595286703959e-01
-9.245637262761919883e-01,-2.416417938894567796e-01
7.595464371056052100e-01,-5.058489681407420946e-01
2.769181546766983915e-01,-8.987262773578790220e-01
6.792541618995476815e-01,-5.922658447770473567e-01
4.560496190035893682e-01,-7.952545840922952136e-01
7.595464371056042108e-01,5.058489681407428717e-01
2.769181546767008895e-01,8.987262773578805763e-01
-8.768947743028601138e-01,3.114454031626155972e-01
-8.106812041757750498e-01,4.415121374124849063e-01
-5.502584607757720070e-01,-7.257561783462587179e-01
-9.359601552592472506e-01,5.225557407321437114e-02
-9.359601552592397011e-01,-5.225557407321348297e-02
-8.768947743028571162e-01,-3.114454031626125441e-01
-8.106812041757784915e-01,-4.415121374124889586e-01
-2.878889740355278781e-01,-8.869983884803832597e-01
-7.894932849479260328e-01,4.643469761150775810e-01
-2.878889740355258242e-01,8.869983884803738228e-01
6.792541618995507902e-01,5.922658447770480228e-01
-7.894932849479262549e-01,-4.643469761150761377e-01
4.560496190035947528e-01,7.952545840923066489e-01
-6.841102461745833530e-02,-9.318601582783222481e-01
-6.841102461745944552e-02,9.318601582783200277e-01
-3.444121944578143468e-01,-8.501358507334129122e-01
-4.772299596576958236e-01,7.632387892086036629e-01
-3.444121944578111827e-01,8.501358507334152437e-01
-4.772299596576954905e-01,-7.632387892086008874e-01
-4.203141644696109513e-02,-9.206244038909862093e-01
1.774976553765929832e-01,-9.025774183826178465e-01
1.217039645839764900e-01,-9.124043118566274035e-01
-3.942910254692341687e-01,8.120573158160565574e-01
-4.203141644696040818e-02,9.206244038909836558e-01
2.460377368167648571e-01,8.808033570660686040e-01
1.774976553765902632e-01,9.025774183826206221e-01
1.000099575423473580e-04,9.196336760744063810e-01
1.217039645839757128e-01,9.124043118566204091e-01
9.337443668075761094e-01,2.133200871690055234e-02
9.337443668075813274e-01,-2.133200871689943864e-02
8.140792016951043930e-01,3.982876388578839300e-01
5.230065539449215706e-01,7.332601871071422472e-01
8.140792016951147181e-01,-3.982876388578800442e-01
5.230065539449214596e-01,-7.332601871071433575e-01
5.483334542366096187e-01,7.041143450000145743e-01
1.000099575461322807e-04,-9.196336760744093786e-01
-3.942910254692372218e-01,-8.120573158160583338e-01
5.483334542366039566e-01,-7.041143450000146853e-01
-8.267528934631759308e-01,3.672024001843928742e-01
-4.071242170015876849e-01,7.979965784822052877e-01
2.460377368167683543e-01,-8.808033570660737110e-01
-9.125079144973353706e-01,1.088465244649323427e-01
-9.125079144973343714e-01,-1.088465244649369362e-01
-6.256695500672496690e-01,6.151464209543354711e-01
-8.267528934631761528e-01,-3.672024001843922081e-01
-2.555151376012873565e-01,8.716074548665595501e-01
4.651820606627996013e-01,7.600993739471215704e-01
-6.256695500672437849e-01,-6.151464209543298089e-01
8.893984416628105683e-01,-2.166197662369997168e-01
8.893984416628174516e-01,2.166197662370026034e-01
6.691563620719033212e-01,5.810749873920508790e-01
6.691563620718993244e-01,-5.810749873920416642e-01
4.651820606628003785e-01,-7.600993739471363364e-01
9.153344843206492332e-01,-9.611345600044722548e-02
9.153344843206553394e-01,9.611345600045007043e-02
-2.555151376012916309e-01,-8.716074548665561084e-01
5.998399793226851795e-01,6.382961317771208565e-01
7.625406928011964069e-01,4.587774137699737187e-01
-8.683806637763770153e-01,2.618746664274341218e-01
-9.161205117128609077e-01,9.803923115339760416e-16
-4.071242170015894613e-01,-7.979965784822141694e-01
7.625406928011961849e-01,-4.587774137699766608e-01
-4.788536942122585405e-01,7.309079017996890082e-01
5.998399793226811827e-01,-6.382961317771167487e-01
8.642055460339509443e-01,2.770798101765958310e-01
8.642055460339443940e-01,-2.770798101766027144e-01
-5.590059660177827405e-01,6.636362647276027316e-01
-8.683806637763766823e-01,-2.618746664274345659e-01
-8.948762952918638547e-01,1.502569526366199226e-01
3.229028001538258308e-01,8.398128605921404422e-01
-5.590059660177733036e-01,-6.636362647275946269e-01
-4.788536942122568751e-01,-7.309079017996866767e-01
-1.195214045089334071e-01,8.947648884860438523e-01
-2.248145986486276005e-01,8.767593628105274650e-01
5.858318008953462136e-02,9.026829869656524119e-01
-1.921926983685181278e-01,8.834122882895258932e-01
-8.948762952918700719e-01,-1.502569526366265007e-01
-2.248145986486304315e-01,-8.767593628105296855e-01
4.809031822770809539e-01,7.260352678764955270e-01
3.229028001538277182e-01,-8.398128605921411083e-01
-1.195214045089310201e-01,-8.947648884860467389e-01
-1.921926983685196266e-01,-8.834122882895242279e-01
4.809031822770795106e-01,-7.260352678764887546e-01
5.858318008953180417e-02,-9.026829869656469718e-01
8.823686459550461603e-01,1.639505895958831838e-01
9.055911519073490679e-01,2.552975524803987332e-15
8.823686459550539318e-01,-1.639505895958857651e-01
4.446213336884863310e-01,7.572900133026859715e-01
8.898356338949595656e-01,7.898575722008698008e-02
8.898356338949628963e-01,-7.898575722008445432e-02
4.446213336884859979e-01,-7.572900133026784220e-01
5.544271139117201708e-01,6.436859232232509109e-01
2.158320464716415032e-01,8.454060419968967288e-01
1.384063860992030270e-01,8.579357530802448339e-01
2.724517811384629673e-01,8.248443801885863014e-01
-8.654075591510034249e-01,2.238320499902332339e-01
-6.707501228534118454e-01,5.281540161620899010e-01
-8.419311801641577997e-01,2.869970575582098671e-01
-8.654075591510111964e-01,-2.238320499902347882e-01
-8.419311801641613524e-01,-2.869970575582123096e-01
2.158320464716387554e-01,-8.454060419968961737e-01
-2.417382203349091874e-01,8.408606586335924948e-01
-2.417382203349130732e-01,-8.408606586335946043e-01
2.724517811384596921e-01,-8.248443801885785298e-01
-8.043024322125508219e-01,3.465064545621237557e-01
-8.043024322125493786e-01,-3.465064545621239778e-01
-4.878719671688244164e-01,-6.937692629245852949e-01
-4.878719671688265813e-01,6.937692629245908460e-01
-6.707501228534029636e-01,-5.281540161620876805e-01
-7.171184856614659653e-01,4.724626476229107919e-01
-7.171184856614638559e-01,-4.724626476229079608e-01
-5.469303634517771462e-01,6.346281408277428815e-01
-7.382829577858326386e-01,4.364805030386574303e-01
-4.083643565176491852e-01,-7.475105113126244705e-01
-4.083643565176546253e-01,7.475105113126250256e-01
-8.728673478214591386e-01,1.095176924307048327e-01
-7.697115015692623796e-01,3.844368319475688356e-01
-8.728673478214613590e-01,-1.095176924307084271e-01
-7.382829577858335268e-01,-4.364805030386559315e-01
-7.697115015692589379e-01,-3.844368319475702234e-01
5.544271139117182834e-01,-6.436859232232461370e-01
7.792004937739377413e-01,-3.646350289760268981e-01
-9.976027938289877550e-02,8.599478557636400788e-01
-5.469303634517770352e-01,-6.346281408277404390e-01
1.384063860991984474e-01,-8.579357530802534937e-01
-9.976027938289989960e-02,-8.599478557636384135e-01
-6.223236545769895711e-01,5.527002443779148733e-01
-6.223236545769970096e-01,-5.527002443779164276e-01
-8.434262035607287267e-01,1.905430779940860408e-01
-3.457128089634498025e-05,8.638453955254854488e-01
-8.434262035607362762e-01,-1.905430779940880393e-01
-3.457128089526396292e-05,-8.638453955254916661e-01
-6.780568995231753826e-01,4.641800287835539662e-01
5.058261943192187138e-01,6.713128018966254551e-01
5.058261943192192689e-01,-6.713128018966264543e-01
7.792004937739350767e-01,3.646350289760212915e-01
5.807748481806996876e-01,-5.997949564968398928e-01
5.807748481806942475e-01,5.997949564968317882e-01
-6.780568995231874840e-01,-4.641800287835591288e-01
3.724875953624074421e-01,7.609145623978280648e-01
-5.606668138136832180e-01,-5.864855827254376042e-01
6.847039044748886027e-01,-4.692454383498152470e-01
6.847039044748967074e-01,4.692454383498171899e-01
-5.606668138136892132e-01,5.864855827254352727e-01
7.970638196453145863e-01,-3.042591698486878382e-01
-3.096623748285886601e-01,-7.855023311618015702e-01
-3.096623748285894928e-01,7.855023311618006820e-01
8.380763523878423937e-01,-1.749727509438301631e-01
8.380763523878373977e-01,1.749727509438326056e-01
7.970638196453112556e-01,3.042591698486847851e-01
3.724875953624056102e-01,-7.609145623978293971e-01
6.534797747281655411e-01,4.927131118161647838e-01
-8.524250519732970988e-01,6.050248295613755434e-02
-8.453277642576138007e-01,1.123216064190294960e-01
-8.524250519732924358e-01,-6.050248295614205768e-02
-8.453277642576110251e-01,-1.123216064190295099e-01
-8.277312767240345703e-01,1.591760206320697868e-01
-6.063480697687739784e-01,5.335719178870051982e-01
-7.597860904389229786e-01,3.181178578341732344e-01
-8.277312767240325719e-01,-1.591760206320717019e-01
-2.388829285652905310e-01,8.073917707918653042e-01
-1.471449208376262030e-01,8.338212267620997986e-01
-6.063480697687751997e-01,-5.335719178870134138e-01
6.534797747281659852e-01,-4.927131118161615086e-01
-7.597860904389202030e-01,-3.181178578341725682e-01
-2.388829285652921963e-01,-8.073917707918748521e-01
7.709579690044264799e-01,-3.470881011182337939e-01
7.709579690044168210e-01,3.470881011182320730e-01
8.565074814579611839e-01,-4.022097816061290937e-02
8.565074814579576312e-01,4.022097816061214609e-02
-1.471449208376316709e-01,-8.338212267620942475e-01
-8.459313839024622250e-02,8.401308070351731772e-01
7.974964540292213133e-01,2.771958466261238430e-01
-3.596795772227168175e-01,7.354574597934701030e-01
8.541608010224230885e-01,3.677250723356591827e-16
7.974964540292189819e-01,-2.771958466261241760e-01
-3.596795772227110444e-01,-7.354574597934643299e-01
-8.459313839024616699e-02,-8.401308070351793944e-01
1.631568419094089617e-01,8.135107415811093645e-01
8.017087260088212597e-01,2.329633608267646094e-01
8.017087260088204825e-01,-2.329633608267623335e-01
4.097350593279312503e-01,7.033424891161689230e-01
8.113889834631248243e-01,1.953424760994932341e-01
8.113889834631198283e-01,-1.953424760994896814e-01
2.550637648606936536e-01,7.807642510280558001e-01
5.476845288985981303e-02,8.194166610873281353e-01
-1.549715433575754309e-01,8.074170260826983858e-01
5.668925909087945136e-01,5.587744978535839069e-01
1.631568419094087119e-01,-8.135107415811149156e-01
4.097350593279338593e-01,-7.033424891161771386e-01
2.550637648606949859e-01,-7.807642510280526915e-01
-9.359812628611469121e-02,8.150415496445946317e-01
3.293951426153940987e-01,7.440076659769062628e-01
-1.549715433575747092e-01,-8.074170260826962764e-01
5.668925909087791926e-01,-5.587744978535712503e-01
6.971319785147350734e-01,4.090005438680353045e-01
-9.359812628611785534e-02,-8.150415496445999608e-01
3.293951426153924333e-01,-7.440076659769039313e-01
5.476845288985900118e-02,-8.194166610873222512e-01
6.971319785147409576e-01,-4.090005438680329730e-01
5.135098556703040495e-01,-6.047618164565706778e-01
-7.953672709399770557e-01,-2.084895058656459910e-01
-7.953672709399738361e-01,2.084895058656484335e-01
-6.932405298892294621e-01,4.003478590746570864e-01
-6.932405298892220236e-01,-4.003478590746503696e-01
5.135098556702976103e-01,6.047618164565705667e-01
-3.984354886516391914e-01,-6.857389250163555827e-01
-7.508704647072110827e-01,3.034034527820193006e-01
4.639152193492436238e-01,6.293536040166998191e-01
5.679360490046068133e-01,-5.401478099539410715e-01
8.219646805177356352e-01,1.782951600246379144e-03
8.219646805177399651e-01,-1.782951600243094662e-03
5.679360490045973764e-01,5.401478099539337441e-01
-7.508704647072060867e-01,-3.034034527820176352e-01
5.887090195886066635e-01,5.041032086545664814e-01
4.639152193492498966e-01,-6.293536040167037049e-01
-6.604650523620607672e-01,4.283177059896062233e-01
-6.604650523620579916e-01,-4.283177059896032812e-01
-3.984354886516416894e-01,6.857389250163624661e-01
-2.287797967031406088e-01,-7.745495581192700651e-01
-4.353244970991669294e-01,-6.433907574008664865e-01
-4.353244970991692608e-01,6.433907574008695951e-01
-2.287797967031409696e-01,7.745495581192711754e-01
5.887090195886163224e-01,-5.041032086545702562e-01
-5.483611772330478917e-01,5.448682906193363928e-01
-5.483611772330406753e-01,-5.448682906193346165e-01
-4.602796591618669719e-01,6.153402964231446948e-01
-4.602796591618631972e-01,-6.153402964231448058e-01
7.253871238987394943e-01,-3.154346939360348490e-01
-3.815042531444609031e-01,-6.848236439505581696e-01
-3.815042531444671203e-01,6.848236439505623885e-01
1.719464606801793249e-01,-7.782109776405919943e-01
8.138958727361680912e-02,-7.931609305835277679e-01
3.599409904301277274e-01,-6.992015427356116364e-01
2.363251269022215509e-02,-7.926354986642375478e-01
-2.613766458179838659e-01,-7.466426143963991180e-01
1.719464606801794360e-01,7.782109776405951029e-01
7.928664344480064186e-01,-8.254465583496925496e-02
3.599409904301245633e-01,6.992015427356009782e-01
8.138958727361628176e-02,7.931609305835279899e-01
7.928664344480040871e-01,8.254465583497209991e-02
-2.613766458179780927e-01,7.466426143963961204e-01
7.253871238987340542e-01,3.154346939360364588e-01
2.363251269022038914e-02,7.926354986642329958e-01
7.738779624534430912e-01,-1.600339720584717240e-01
2.804901129425028672e-01,-7.325373185411651056e-01
2.804901129425044215e-01,7.325373185411643284e-01
7.738779624534412038e-01,1.600339720584708636e-01
-3.075896964801962952e-01,-7.174385171225374780e-01
-3.075896964801998479e-01,7.174385171225449165e-01
4.270758810160732999e-01,-6.298150148208471188e-01
4.270758810160689145e-01,6.298150148208331300e-01
3.112837784739729691e-02,7.778592529561096924e-01
3.112837784740075942e-02,-7.778592529561191293e-01
6.748349235905913845e-01,-3.709390073673182187e-01
5.968059903445122050e-01,-4.674167895302838160e-01
5.968059903445062098e-01,4.674167895302825393e-01
6.748349235905816146e-01,3.709390073673131116e-01
6.237195094483790614e-01,-4.275804735981667548e-01
-7.793720466337545894e-01,1.608508786596253293e-01
-7.793720466337549224e-01,-1.608508786596213047e-01
-5.793471410274159128e-01,-4.787363249367233009e-01
-7.265843161312017795e-01,2.764034475786856793e-01
-7.968532111762889336e-01,1.430497398449916829e-02
-7.968532111762856029e-01,-1.430497398449920472e-02
6.237195094483874991e-01,4.275804735981705851e-01
-5.793471410274146915e-01,4.787363249367200257e-01
-5.094881417398127166e-01,5.479764216652265318e-01
-7.265843161312067755e-01,-2.764034475786862344e-01
-5.094881417398076096e-01,-5.479764216652278641e-01
-7.768730502409977312e-01,1.142314044528929817e-01
6.494411190991357108e-01,3.918824371296069087e-01
-7.768730502409852967e-01,-1.142314044528890959e-01
6.494411190991359328e-01,-3.918824371296090736e-01
-6.029986818289909678e-01,4.379818158165996178e-01
-6.029986818289946315e-01,-4.379818158165974529e-01
-7.252680458877870384e-01,2.438988928528907640e-01
-7.252680458877878156e-01,-2.438988928528833255e-01
-7.689545134719816266e-01,1.042885092474833547e-01
-7.748271614024386800e-01,3.988696111285409962e-02
-7.689545134719938391e-01,-1.042885092474865050e-01
-7.748271614024461185e-01,-3.988696111284939505e-02
1.878290382196028951e-01,7.454605619611146539e-01
7.463235746031613438e-01,1.874446398907897160e-01
1.878290382196037001e-01,-7.454605619611085476e-01
7.463235746031644524e-01,-1.874446398907937128e-01
-1.818899043969194051e-01,-7.460508737332700591e-01
-1.818899043969192386e-01,7.460508737332682827e-01
3.778657057431189514e-01,-6.398473308387727654e-01
7.571945025422254227e-01,1.284831877030369052e-01
7.571945025422366360e-01,-1.284831877030381542e-01
3.778657057431150657e-01,6.398473308387715441e-01
-6.282897844903863049e-01,3.776357646998272921e-01
-6.282897844903889695e-01,-3.776357646998264594e-01
-6.842982090696930753e-01,3.106191751015338620e-01
-6.842982090696970721e-01,-3.106191751015390246e-01
2.113445630171260081e-01,-7.300090392293178132e-01
7.011082492278309930e-01,2.844065340983377155e-01
2.113445630171235934e-01,7.300090392293160368e-01
5.381703679352002334e-01,4.929050582215555032e-01
7.011082492278296607e-01,-2.844065340983380485e-01
5.381703679352003444e-01,-4.929050582215557252e-01
4.658195889446775095e-01,-5.576683173471231880e-01
3.160809295146903564e-01,6.826158333570354619e-01
-5.082773056231970621e-01,-5.022909290927056736e-01
-5.082773056232058329e-01,5.022909290927121129e-01
4.658195889446847815e-01,5.576683173471234101e-01
-5.755399133525993527e-01,-4.287689319873762561e-01
3.160809295146947973e-01,-6.826158333570421233e-01
-5.755399133525963551e-01,4.287689319873790872e-01
7.280766657083722615e-01,-2.007588943341093168e-01
7.280766657083680427e-01,2.007588943341126753e-01
-7.189863234075137832e-01,-1.940792456580524294e-01
-2.629823362578851895e-02,-7.540633362200438450e-01
-6.698310688756673459e-01,-2.979065446927027239e-01
-2.796438249567642642e-01,-6.847701749959732576e-01
-3.508134619039722235e-01,-6.404544522722521727e-01
-7.189863234075105636e-01,1.940792456580554826e-01
-1.587961832964709941e-01,-7.285718367974878262e-01
1.111456636140689958e-01,-7.423006626917660888e-01
-6.698310688756695663e-01,2.979065446927022798e-01
-2.629823362579147145e-02,7.540633362200557244e-01
1.111456636140679965e-01,7.423006626917564299e-01
-1.587961832964761288e-01,7.285718367974891585e-01
-2.796438249567604895e-01,6.847701749959732576e-01
-3.508134619039675051e-01,6.404544522722541711e-01
-7.275508904054339698e-01,1.306202292528740871e-01
-7.275508904054327486e-01,-1.306202292528755582e-01
-4.448174645875773714e-01,-5.457907377226738355e-01
-2.897097058570077821e-01,-6.596028992890458076e-01
7.003487650614946824e-01,-2.537906190014078689e-01
-4.448174645875682121e-01,5.457907377226682843e-01
4.581232735709395154e-01,-5.429904223831943932e-01
-2.897097058570053951e-01,6.596028992890415887e-01
7.003487650614896864e-01,2.537906190014062591e-01
6.734233735368541085e-01,-2.957230675921674878e-01
-3.224540742522191000e-02,-7.263354288683494531e-01
6.734233735368568841e-01,2.957230675921679319e-01
-3.224540742522031406e-02,7.263354288683561144e-01
2.468696916233192040e-01,-6.797060145457991531e-01
2.468696916233234784e-01,6.797060145458045932e-01
4.581232735709428461e-01,5.429904223831990562e-01
5.139741884421094031e-01,-4.729037290937214144e-01
7.474705100277589942e-01,-2.239055651032170591e-15
3.278431295774313914e-01,6.350220044680999765e-01
-7.295253533592813699e-01,-1.639258465761118656e-15
3.278431295774305587e-01,-6.350220044680997544e-01
5.679659222090588377e-01,-4.108032105370398868e-01
5.139741884421058504e-01,4.729037290937204707e-01
5.679659222090639448e-01,4.108032105370437170e-01
7.175730837921100447e-01,-1.085500823756644362e-01
7.175730837921088234e-01,1.085500823756596900e-01
7.239038205952021965e-01,-4.325644108669290944e-02
7.239038205952124105e-01,4.325644108668832977e-02
-5.178936235985235337e-01,4.617653921603327438e-01
1.241111286221505648e-02,7.177090135333945575e-01
-5.178936235985257541e-01,-4.617653921603364631e-01
-3.583797973638573331e-01,5.930176997039979803e-01
-3.583797973638587764e-01,-5.930176997040004228e-01
1.241111286221688315e-02,-7.177090135333979992e-01
6.284235858528764984e-01,2.967540151231571333e-01
7.156908672078329259e-01,-7.488955753331381915e-02
7.156908672078330369e-01,7.488955753331201504e-02
3.842133469084950681e-01,5.607002074109301848e-01
6.284235858528757213e-01,-2.967540151231579104e-01
3.842133469084938469e-01,-5.607002074109264100e-01
4.360153451700331945e-02,7.094692554165913378e-01
4.360153451700249372e-02,-7.094692554165882292e-01
4.959436316832778191e-01,4.439156992011474845e-01
-5.431593887448993296e-01,-4.190676855383563271e-01
-2.433037587613532393e-01,-6.645168459758561408e-01
-2.433037587613573471e-01,6.645168459758582502e-01
4.959436316832726011e-01,-4.439156992011452085e-01
-5.431593887449031044e-01,4.190676855383602684e-01
-4.088107066265295741e-01,-5.195619331124919915e-01
-5.887071763815923120e-01,-3.377717047934898909e-01
-8.990284094016386118e-02,6.950773748175401723e-01
-5.887071763815987513e-01,3.377717047934895023e-01
-4.088107066265286305e-01,5.195619331124929907e-01
-8.990284094016297300e-02,-6.950773748175399502e-01
7.074293631065677879e-01,-3.798487215947603512e-16
-6.351654963577620938e-01,-2.529929160090358953e-01
-6.628667432788829528e-01,2.060987668045363985e-01
-1.145015605319274071e-01,6.850774103367437418e-01
-6.840999417409842076e-01,1.108400070544508786e-01
-6.879331535488818483e-01,5.679813107829113222e-02
-6.879331535488790728e-01,-5.679813107829256164e-02
-6.879826225179050958e-01,-7.515680855945325312e-02
-6.628667432788818425e-01,-2.060987668045368704e-01
-6.840999417409826533e-01,-1.108400070544488247e-01
-6.879826225179018762e-01,7.515680855945396088e-02
-6.351654963577567647e-01,2.529929160090319540e-01
-1.145015605319246871e-01,-6.850774103367418544e-01
-2.212229290853851560e-01,-6.457375346486939893e-01
-3.098231575385466674e-01,-5.965631143629163136e-01
-1.124094655015184067e-02,-6.963265392774021789e-01
6.104227951617768877e-01,-3.124358464981596972e-01
6.465406209007926730e-01,-2.344435838163162755e-01
-1.124094655015109127e-02,6.963265392774004026e-01
6.104227951617803294e-01,3.124358464981609740e-01
6.728687636180028520e-01,-1.465056703433822161e-01
-5.058047959504688995e-01,-4.165371478276370665e-01
-2.212229290853884589e-01,6.457375346487034262e-01
6.465406209007934502e-01,2.344435838163154429e-01
6.728687636180084031e-01,1.465056703433803009e-01
-4.809439483511576130e-01,-4.398342660376516333e-01
-3.098231575385435588e-01,5.965631143629094302e-01
2.252706017697895802e-01,-6.509558510737716297e-01
6.777439369822143567e-01,-9.026342174257542816e-02
6.777439369822116921e-01,9.026342174257624695e-02
2.252706017697886642e-01,6.509558510737628589e-01
-5.058047959504656799e-01,4.165371478276327366e-01
-4.809439483511567248e-01,4.398342660376536317e-01
2.879939671753600772e-01,6.120509065969411688e-01
3.255695811863946187e-01,5.886868843988221078e-01
3.255695811863975053e-01,-5.886868843988215527e-01
4.015684163662034956e-01,-5.200862141431443764e-01
2.879939671753590225e-01,-6.120509065969407247e-01
4.015684163661985551e-01,5.200862141431457086e-01
5.638948420166827180e-01,3.317074962825583562e-01
1.770528126413556391e-01,6.486093019592392706e-01
4.284474026677251302e-01,4.862688365430513082e-01
1.770528126413538905e-01,-6.486093019592340525e-01
2.800762608799335363e-01,6.007992870968154042e-01
1.137807062351492843e-01,6.587909389945716399e-01
5.638948420166914888e-01,-3.317074962825617424e-01
4.284474026677287939e-01,-4.862688365430536397e-01
-2.920046342429059028e-01,5.832484523997090164e-01
1.137807062351501863e-01,-6.587909389945617589e-01
2.800762608799321485e-01,-6.007992870968164034e-01
1.562877284430941871e-01,6.417736955801510712e-01
1.562877284430930769e-01,-6.417736955801529586e-01
-5.724254849702395953e-01,3.181137250253582849e-01
4.922495112518988636e-01,4.097709639116691727e-01
-5.724254849702337111e-01,-3.181137250253562865e-01
4.922495112518975868e-01,-4.097709639116743907e-01
-2.920046342429031827e-01,-5.832484523997121251e-01
-3.291111752186182127e-01,-5.492306151795317559e-01
-3.291111752186208217e-01,5.492306151795327551e-01
3.320565377427327491e-01,5.464727870430816647e-01
-1.505201650823206061e-01,6.356617434509551634e-01
3.320565377427324716e-01,-5.464727870430859946e-01
-1.505201650823235482e-01,-6.356617434509537201e-01
6.662599081088556030e-01,-2.108553508863843550e-15
4.484120956592319573e-01,4.343660843644726599e-01
4.484120956592350105e-01,-4.343660843644746583e-01
5.250279187685585880e-01,3.345817278398870998e-01
-4.410956350717513685e-01,-4.370746921574214516e-01
-4.410956350717525898e-01,4.370746921574241162e-01
-3.892945131874601117e-01,-4.772626666740525936e-01
5.250279187685621407e-01,-3.345817278398890426e-01
-6.263457841276358629e-01,1.651071274032852865e-01
6.119865973060947262e-01,2.135546865161054020e-01
-6.263457841276385274e-01,-1.651071274032852032e-01
6.119865973060982789e-01,-2.135546865161040975e-01
-3.445548747331096395e-01,-5.095677123501609618e-01
-3.892945131874632758e-01,4.772626666740517609e-01
-3.445548747331072525e-01,5.095677123501611838e-01
-1.014649381428511382e-01,6.314747913538460988e-01
1.014206634629268855e-01,6.298585952419427647e-01
-4.924188604400454861e-02,6.354562525254184857e-01
1.471481868763381551e-02,6.324574732747442196e-01
2.533498833214971047e-01,5.664769839993156753e-01
-2.364880778850478038e-01,5.896238862963703031e-01
-1.014649381428524427e-01,-6.314747913538510948e-01
1.014206634629254700e-01,-6.298585952419386569e-01
6.020712260750457068e-01,1.931178960557205782e-01
4.880178421417976087e-01,3.641560330077697749e-01
-4.924188604400864255e-02,-6.354562525254175975e-01
6.020712260750541445e-01,-1.931178960557224655e-01
-2.073459333923901027e-01,5.951270005864816026e-01
5.503356258063407669e-01,2.787320105622816957e-01
1.471481868763192639e-02,-6.324574732747514361e-01
2.533498833214964385e-01,-5.664769839993166745e-01
6.010601435473463816e-01,1.690328360867735524e-01
4.880178421417961099e-01,-3.641560330077685537e-01
6.010601435473414966e-01,-1.690328360867718038e-01
5.503356258063446527e-01,-2.787320105622824173e-01
-2.364880778850475818e-01,-5.896238862963685268e-01
5.597052901797245905e-01,2.456393278423695259e-01
6.135183615816228730e-01,8.964327915131153901e-02
-2.073459333923925729e-01,-5.951270005864855994e-01
3.091614248169817780e-01,5.074679018938217379e-01
6.135183615816179881e-01,-8.964327915130830549e-02
6.071259769517588917e-02,6.140145191671636526e-01
5.597052901797204827e-01,-2.456393278423671389e-01
1.534957611561260926e-01,5.896510369610397095e-01
6.071259769517798471e-02,-6.140145191671653180e-01
1.534957611561230950e-01,-5.896510369610344915e-01
-6.317914476441560678e-01,3.046613322430359594e-02
-6.317914476441601757e-01,-3.046613322430309981e-02
-6.212497122113255221e-01,9.310155168819470028e-02
-6.212497122113163073e-01,-9.310155168819321536e-02
-5.744015243986503316e-01,-2.274015542855000183e-01
-5.744015243986574371e-01,2.274015542855011285e-01
-4.728051406042743099e-01,3.734871043654943157e-01
-4.728051406042725890e-01,-3.734871043654972578e-01
3.091614248169829438e-01,-5.074679018938181851e-01
-5.304262164473328989e-01,-2.854990296718069587e-01
-5.304262164473303454e-01,2.854990296718079579e-01
-6.094613889368926118e-01,5.231601726801593522e-02
-5.065469087781033775e-01,3.163819996387100542e-01
-5.065469087781009350e-01,-3.163819996387112754e-01
-6.094613889368970527e-01,-5.231601726801585889e-02
-2.812640154023147709e-01,5.245702989803256999e-01
-2.812640154023116068e-01,-5.245702989803250338e-01
-5.379980800606283253e-01,2.507764015942368085e-01
-5.379980800606281033e-01,-2.507764015942364755e-01
-4.382652198916146546e-01,3.797979719131339693e-01
-2.553490231937762811e-01,-5.312195768304783794e-01
-2.553490231937754484e-01,5.312195768304807109e-01
1.003698720647105969e-02,5.971324650650524646e-01
1.003698720647201725e-02,-5.971324650650543520e-01
-4.382652198916102138e-01,-3.797979719131335807e-01
-1.811930595019891066e-01,5.630655850766606019e-01
3.668386521906275011e-01,4.312366078546085446e-01
3.860736626150090833e-01,4.154465311929572136e-01
-5.838966328602147593e-01,1.191434370098121004e-01
-1.811930595019893842e-01,-5.630655850766616011e-01
-5.838966328602150924e-01,-1.191434370098127804e-01
-3.424739973569804197e-01,4.423529265623877826e-01
-4.662536657698456155e-01,3.061738929569982615e-01
-3.424739973569789764e-01,-4.423529265623830642e-01
3.860736626150079731e-01,-4.154465311929510518e-01
2.961266432992735731e-01,4.810132229408447535e-01
3.668386521906238928e-01,-4.312366078546099879e-01
2.961266432992739617e-01,-4.810132229408449200e-01
4.207526438327415241e-01,3.679512319720220637e-01
-4.662536657698451714e-01,-3.061738929569952083e-01
6.030025580193824064e-01,8.861615383310934846e-03
6.030025580193810741e-01,-8.861615383308651950e-03
4.207526438327401919e-01,-3.679512319720221192e-01
-9.960761271104370818e-02,-5.721947862802686524e-01
4.674135211087243613e-01,-3.048191290642168760e-01
-9.960761271104129344e-02,5.721947862802658769e-01
5.914674575465606043e-01,4.716918489937109438e-02
5.914674575465688200e-01,-4.716918489937078213e-02
2.196027092496154465e-01,5.279165993870961193e-01
-6.336620219891066219e-02,5.725681275704502804e-01
5.780206738522036813e-01,8.392118030445254451e-02
5.780206738522044585e-01,-8.392118030445508414e-02
-6.336620219891282713e-02,-5.725681275704492812e-01
1.877994109356751207e-01,5.413266339040753161e-01
-1.703320497796672328e-01,5.465419311393076018e-01
2.196027092496130873e-01,-5.279165993870961193e-01
-1.703320497796683430e-01,-5.465419311393077129e-01
1.877994109356750652e-01,-5.413266339040782027e-01
4.674135211087250275e-01,3.048191290642164875e-01
5.171694600542663389e-01,-1.919850453294359438e-01
-5.279684417125678486e-01,1.923637743227114838e-01
-5.279684417125665163e-01,-1.923637743227097907e-01
5.171694600542674491e-01,1.919850453294382198e-01
-4.882285811625025063e-01,2.557199489914198098e-01
4.317584194002915821e-01,-3.234628659817855301e-01
8.157586235261521379e-02,5.503108725150921421e-01
4.317584194002918596e-01,3.234628659817887497e-01
4.953947909414487816e-01,-2.260054373890620361e-01
-2.643411069621052212e-01,4.691097298180283426e-01
1.784970024881810668e-01,5.134188470096779922e-01
2.145810958209181177e-02,5.441640161668043207e-01
-5.552321086518177129e-01,2.823819054318839773e-03
-5.552321086518178239e-01,-2.823819054318200093e-03
-4.073825283417772392e-01,3.430693164830254105e-01
-4.882285811625043936e-01,-2.557199489914214197e-01
4.953947909414484485e-01,2.260054373890637847e-01
3.745030695985857722e-02,5.422463460954370928e-01
8.157586235261685137e-02,-5.503108725150905878e-01
-5.077525833846665559e-01,1.784510269463027710e-01
3.231315352301009081e-01,4.136503462187439695e-01
-3.030646100535365206e-01,4.271074327543788463e-01
1.784970024881825934e-01,-5.134188470096764378e-01
2.935676762347834146e-01,4.361270984028797759e-01
-4.073825283417814025e-01,-3.430693164830287967e-01
-2.643411069621043330e-01,-4.691097298180272324e-01
2.145810958209305383e-02,-5.441640161668003239e-01
3.745030695986027724e-02,-5.422463460954340952e-01
-5.077525833846621151e-01,-1.784510269462999399e-01
3.231315352301054045e-01,-4.136503462187472446e-01
2.935676762347856350e-01,-4.361270984028840503e-01
5.116795311436047600e-01,1.380657136945345476e-01
-3.030646100535365206e-01,-4.271074327543771809e-01
-5.298869198604044817e-01,-6.017212897685225020e-02
-4.544015761128998299e-01,2.614360199367023463e-01
-1.507409967523326011e-01,5.059331129053533660e-01
-4.544015761129068798e-01,-2.614360199367046778e-01
-1.507409967523323790e-01,-5.059331129053504794e-01
-3.688982200361588526e-01,-3.520897264349980849e-01
5.116795311436068694e-01,-1.380657136945332153e-01
-3.688982200361599073e-01,3.520897264349931444e-01
-5.298869198604077013e-01,6.017212897685392942e-02
-3.724724255290326469e-02,-5.243730684187604130e-01
-3.724724255290424307e-02,5.243730684187680735e-01
4.331570233782918722e-01,2.584711997714326248e-01
-2.345797775465556234e-01,-4.382615618570153138e-01
1.976697058250445893e-01,4.606827812772923414e-01
-2.345797775465577051e-01,4.382615618570159799e-01
-5.140234629358300111e-01,-7.602359550453911818e-02
-5.140234629358284568e-01,7.602359550453616222e-02
5.298772590335825150e-01,2.077105107447389798e-02
5.298772590335835142e-01,-2.077105107447272878e-02
5.120383390014408009e-01,3.739662438454007670e-02
4.331570233782921497e-01,-2.584711997714336795e-01
5.120383390014433544e-01,-3.739662438454170040e-02
2.985247641075244873e-01,3.795123934567726232e-01
1.976697058250452277e-01,-4.606827812772910646e-01
2.985247641075223779e-01,-3.795123934567716240e-01
-4.083368478945474389e-01,2.684770223918880316e-01
-3.046238454601056245e-01,3.739810856198954592e-01
-3.046238454601059575e-01,-3.739810856198964584e-01
-4.083368478945504920e-01,-2.684770223918915288e-01
-4.733211408534189202e-01,1.769846461331034404e-01
-4.733211408534206965e-01,-1.769846461331056886e-01
-2.648952719942035960e-01,-3.879196016696173643e-01
1.153785840070586932e-01,4.909211723285888951e-01
1.153785840070586516e-01,-4.909211723285793472e-01
1.195466650030728856e-01,4.888705260979622214e-01
1.195466650030749256e-01,-4.888705260979683276e-01
-3.310043412937740404e-01,3.269352832170034362e-01
-3.310043412937719309e-01,-3.269352832170014378e-01
-2.415549868862857524e-02,5.039082717531977451e-01
-2.415549868862991098e-02,-5.039082717532008537e-01
-1.805594711746248138e-01,-4.587631864505818391e-01
-1.805594711746258685e-01,4.587631864505798407e-01
-4.842276740314149230e-01,-1.134568299618512882e-01
-4.842276740314141459e-01,1.134568299618517601e-01
-1.372187417787278652e-01,-4.640373059642247666e-01
-1.372187417787278652e-01,4.640373059642262654e-01
5.057417352631830010e-01,5.551115123125782702e-16
4.883561896242483713e-01,9.099205681259490974e-02
4.883561896242480382e-01,-9.099205681259665834e-02
2.422340248943072039e-01,4.036675863810316733e-01
1.834461056121453881e-01,4.378703797266856879e-01
4.575159719493177013e-01,1.486797764044940351e-01
1.834461056121442224e-01,-4.378703797266871311e-01
4.575159719493177013e-01,-1.486797764044922032e-01
-2.648952719942005984e-01,3.879196016696170868e-01
2.422340248943073704e-01,-4.036675863810322840e-01
1.183633803752806579e-01,4.515171675959583353e-01
4.328968175065170954e-01,2.049150927472370987e-01
4.328968175065166513e-01,-2.049150927472367101e-01
4.025857803282383851e-01,2.440482141765782098e-01
1.183633803752811575e-01,-4.515171675959548936e-01
4.025857803282399949e-01,-2.440482141765783208e-01
4.797763508732529880e-01,-7.529316110094162532e-16
-2.854391416865675324e-01,-3.480650062005994361e-01
-2.854391416865665332e-01,3.480650062005995471e-01
-2.098860326632374373e-01,3.933530760872948062e-01
-2.098860326632375484e-01,-3.933530760872971377e-01
2.604764672366279288e-01,3.572300329098693772e-01
-3.740505502107222546e-01,-2.604746829864284519e-01
-3.740505502107195346e-01,2.604746829864257873e-01
-4.359876134299228712e-01,-1.498125798768231154e-01
3.522356255988310370e-01,2.653603561087065077e-01
-4.359876134299244810e-01,1.498125798768227546e-01
3.522356255988300378e-01,-2.653603561087058416e-01
2.604764672366299272e-01,-3.572300329098705429e-01
-4.604711483241744063e-01,-3.573287958863687973e-16
-3.846581068335933606e-01,-2.107968113336909366e-01
3.736337005780122067e-01,2.291968683493333103e-01
-3.846581068335918063e-01,2.107968113336883276e-01
-4.515141247562433624e-01,-2.141567097112288126e-02
2.719075246405810442e-01,-3.297443306317620060e-01
3.736337005780111520e-01,-2.291968683493345038e-01
-4.515141247562407534e-01,2.141567097112082041e-02
-4.389004246656690311e-01,7.805593185734931161e-02
-4.389004246656719177e-01,-7.805593185734924222e-02
-7.976908851239618292e-02,-4.318957278979728698e-01
-7.976908851239558618e-02,4.318957278979727588e-01
2.719075246405830981e-01,3.297443306317626721e-01
8.687396528498586568e-02,4.310483938531910475e-01
8.687396528498569914e-02,-4.310483938531897707e-01
3.024674238738918053e-01,-2.916821998803426075e-01
3.024674238738946919e-01,2.916821998803446059e-01
2.837852300869473168e-02,-4.339488309700825774e-01
2.837852300869617150e-02,4.339488309700755830e-01
3.960804151293229047e-01,1.380197205512932179e-01
-3.086935704329668018e-01,-2.773807637044599650e-01
-3.086935704329663577e-01,2.773807637044571894e-01
1.715634576744011763e-01,3.795694487883815027e-01
-6.849585340781030873e-02,4.196312734469294647e-01
1.715634576744022310e-01,-3.795694487883796153e-01
3.048194220387001052e-01,2.571283013318009791e-01
-2.153528592000669151e-01,3.439847138270390459e-01
-1.378054685242884880e-01,3.950038009996968968e-01
3.624517610363534037e-01,1.760240078311963441e-01
-6.849585340781279286e-02,-4.196312734469371253e-01
-2.153528592000667485e-01,-3.439847138270424320e-01
4.353041102231158810e-01,-7.980505209209129923e-16
3.048194220386977182e-01,-2.571283013317997024e-01
-1.378054685242891819e-01,-3.950038009996947874e-01
3.624517610363567344e-01,-1.760240078311987866e-01
-4.076155141035807117e-01,1.067963776416977345e-01
4.101557550372711414e-01,9.129940431569942560e-02
3.960804151293195186e-01,-1.380197205512929404e-01
4.101557550372696981e-01,-9.129940431569733006e-02
-3.264808894905915637e-01,2.131071739694073430e-01
-4.076155141035808227e-01,-1.067963776416996358e-01
-3.069366873945713059e-01,2.318423484811734658e-01
-3.264808894905960046e-01,-2.131071739694087586e-01
-3.069366873945726937e-01,-2.318423484811738267e-01
-2.919396217785790934e-02,4.098681082606476234e-01
-2.919396217785678177e-02,-4.098681082606485115e-01
-4.160842477959946772e-01,4.614411050081878420e-16
1.364375372704663414e-01,-3.750681746954417362e-01
3.225662729690313979e-01,-2.107028420720741257e-01
9.791044910879487251e-02,-3.810887619195678089e-01
3.954191579756941577e-01,-3.765260713682862942e-02
3.954191579756943797e-01,3.765260713682955229e-02
-1.818407040591091262e-01,-3.416244862582650810e-01
3.225662729690338404e-01,2.107028420720762629e-01
1.364375372704677014e-01,3.750681746954400708e-01
-3.928233230924803032e-01,5.864813040847947911e-02
7.056170560876307007e-02,-3.824581678381477889e-01
-3.928233230924835784e-01,-5.864813040847923625e-02
9.791044910879431740e-02,3.810887619195662546e-01
-1.818407040591080992e-01,3.416244862582632491e-01
-3.440288142671835692e-01,1.739182407088516458e-01
1.730113544731941011e-01,-3.329107088483873045e-01
7.056170560876402764e-02,3.824581678381493433e-01
-3.440288142671799609e-01,-1.739182407088491478e-01
-2.465538340449090204e-01,-2.815215374752769173e-01
1.730113544731945729e-01,3.329107088483876375e-01
2.253587514975452233e-01,-2.882214973257892221e-01
1.421937019507474587e-01,-3.426387819738895835e-01
-2.465538340449110744e-01,2.815215374752803035e-01
-3.514057245239716187e-01,1.351524309396192614e-01
1.421937019507493460e-01,3.426387819738924145e-01
2.253587514975455008e-01,2.882214973257883339e-01
6.847922735460467911e-03,-3.753769261714500760e-01
3.375632028385416872e-01,1.457427094192179640e-01
3.375632028385422978e-01,-1.457427094192180750e-01
6.847922735462450700e-03,3.753769261714535177e-01
-3.514057245239730620e-01,-1.351524309396189838e-01
-6.500470686079339033e-02,3.632791929905038186e-01
-6.500470686079137805e-02,-3.632791929904981565e-01
-3.269758001389900248e-01,1.460651780723999926e-01
-3.788535243822722109e-01,4.929805339007320691e-16
-1.202651509147565356e-01,-3.353462941052453017e-01
3.628386002135595700e-01,4.719118509791429827e-02
3.628386002135552957e-01,-4.719118509791350724e-02
-1.202651509147598524e-01,3.353462941052514079e-01
-3.269758001389895807e-01,-1.460651780724011306e-01
-2.565896197342425467e-01,-2.228976703985994789e-01
-2.565896197342440455e-01,2.228976703985966756e-01
-1.949369989265195002e-01,2.764684469063781180e-01
2.550165196573379589e-01,2.203790436703892408e-01
2.550165196573419557e-01,-2.203790436703913225e-01
-1.949369989265217484e-01,-2.764684469063813377e-01
3.723180994040164449e-01,-4.996003610813204432e-16
2.267453711205879852e-01,2.412090927274569141e-01
2.267453711205836275e-01,-2.412090927274534169e-01
-2.067720190096437316e-01,-2.455601391106889408e-01
-2.067720190096448418e-01,2.455601391106889408e-01
1.913634189887523096e-01,2.541079876448126273e-01
1.913634189887506443e-01,-2.541079876448102404e-01
-2.616325621316367145e-01,1.586154410463103681e-01
-2.616325621316356043e-01,-1.586154410463102016e-01
2.720710404663168047e-01,1.429623735929053396e-01
2.720710404663186366e-01,-1.429623735929070327e-01
-2.482382428925576298e-02,-3.386498584490406083e-01
-2.482382428925501011e-02,3.386498584490338914e-01
3.316999320778011850e-01,7.549693969222839862e-02
3.316999320778001858e-01,-7.549693969222844026e-02
-2.805698233446426437e-01,1.267904766800133920e-01
-3.051948054597189985e-01,-4.714875740362034495e-02
-2.805698233446377032e-01,-1.267904766800113381e-01
-3.051948054597188875e-01,4.714875740361981066e-02
-7.804068729804251869e-02,-2.897610101907098223e-01
-1.912663099693473956e-03,-3.035993180503878119e-01
-3.067941091302368029e-01,2.939824323272779210e-16
-1.912663099692654516e-03,3.035993180503852029e-01
-7.804068729804165827e-02,2.897610101907079350e-01
1.459869803845181002e-01,2.472487868434557756e-01
8.236956451272210711e-02,-2.779044541030699089e-01
1.459869803845169067e-01,-2.472487868434570801e-01
8.236956451272271773e-02,2.779044541030710191e-01
2.389702065309068091e-01,1.458439510321672405e-01
2.389702065309091683e-01,-1.458439510321661303e-01
-2.663324874331112757e-01,-1.093660185924792139e-01
-1.125479178670383551e-01,-2.579837568508885903e-01
5.177260521744620619e-02,-2.789295700307393155e-01
5.177260521744624783e-02,2.789295700307410919e-01
-2.663324874331140513e-01,1.093660185924814759e-01
-1.125479178670405617e-01,2.579837568508909773e-01
-2.852376477389559906e-01,-4.358441012481880844e-16
1.747022913176186909e-01,-1.875634855964779246e-01
1.747022913176209669e-01,1.875634855964792569e-01
-1.281140188410163916e-01,-2.262209893044046516e-01
2.464767232317967849e-01,1.016334241915178571e-01
2.464767232317987278e-01,-1.016334241915170383e-01
-1.281140188410158087e-01,2.262209893044052900e-01
9.497042902514611640e-02,-2.295994828301711199e-01
-1.535065836339555290e-01,-1.927519951757469818e-01
9.497042902514647722e-02,2.295994828301702873e-01
2.959239141851783272e-01,1.482988081872901644e-16
-2.394397914899287494e-01,-7.924337985946382223e-02
-1.535065836339564171e-01,1.927519951757485916e-01
-2.394397914899260571e-01,7.924337985946336427e-02
1.354983706718022041e-01,1.978798321181927389e-01
1.354983706718014269e-01,-1.978798321181919340e-01
-1.793917478998262871e-01,-1.494501201109382227e-01
2.814169557065986371e-01,-1.831581023155402095e-16
-1.914603717971397889e-01,-1.223833158722438114e-01
-1.793917478998277582e-01,1.494501201109391664e-01
-1.914603717971410934e-01,1.223833158722446440e-01
2.275357163142563421e-01,4.477382004148174055e-02
2.275357163142576467e-01,-4.477382004148187239e-02
-2.919312067107988906e-02,-2.327024277440949140e-01
-2.919312067107942762e-02,2.327024277440946642e-01
-2.415500769516450152e-01,-3.127765937395256962e-02
-2.415500769516468749e-01,3.127765937395272228e-02
2.680001714302938653e-01,-5.966000613031241682e-18
1.772117628372304673e-02,-2.350399597920913575e-01
1.772117628372326531e-02,2.350399597920921901e-01
-1.349578532658855523e-01,1.191858656543774569e-01
-1.349578532658865515e-01,-1.191858656543777623e-01
-2.074193478242980782e-01,-6.169605015961005514e-18
2.384810613892359987e-01,1.547017950819446783e-18
1.684397060707692462e-01,-9.812163896200232216e-02
1.684397060707698568e-01,9.812163896200166990e-02
-1.571396481000699591e-02,-1.988903004957328080e-01
1.112814904940942762e-01,-1.327299836585139614e-01
5.677532278535638716e-02,-1.704637751943815227e-01
-1.571396481000690223e-02,1.988903004957313925e-01
-9.922158625729259052e-02,-1.404710615750736635e-01
5.677532278535624144e-02,1.704637751943820778e-01
1.112814904940944427e-01,1.327299836585149884e-01
-7.011570513190480691e-02,-1.601787660739877883e-01
-9.922158625729296522e-02,1.404710615750731639e-01
-7.011570513190455711e-02,1.601787660739875108e-01
1.387778328847181220e-01,7.687288684133157524e-02
1.284640919485004890e-02,-1.593775945765431024e-01
1.284640919484965685e-02,1.593775945765417146e-01
1.801211458487697037e-01,6.009524896941722313e-04
1.801211458487677608e-01,-6.009524896939859653e-04
-1.179615028360876672e-01,-7.961926233081254023e-02
-1.179615028360880002e-01,7.961926233081224880e-02
-2.509862158757701633e-02,-1.282379971011319841e-01
-2.509862158757700246e-02,1.282379971011325115e-01
-1.947514716104949417e-01,1.528407234932923133e-16
1.387778328847176501e-01,-7.687288684133151972e-02
1.456451757021746951e-01,6.276347412086377697e-02
1.456451757021741122e-01,-6.276347412086386024e-02
1.890577038200718513e-02,1.148301758136782702e-01
1.890577038200712268e-02,-1.148301758136786033e-01
1.357528574436090152e-01,5.127444121914209729e-03
-1.042182282705246682e-01,7.853001778683935119e-03
-1.042182282705243768e-01,-7.853001778683891751e-03
1.357528574436088764e-01,-5.127444121914234015e-03
3.803793155762032890e-02,8.897515009624008819e-02
3.803793155762025258e-02,-8.897515009624015758e-02
-5.583736295668098593e-02,8.570619116017200168e-02
-5.583736295668106919e-02,-8.570619116017212658e-02
-4.503519338880163092e-02,6.647395579519420339e-02
-4.698227549666617042e-02,3.510250646667142232e-02
-4.698227549666624675e-02,-3.510250646667132518e-02
-4.503519338880164480e-02,-6.647395579519414788e-02
5.712657117052676731e-02,4.129838908544146425e-02
5.712657117052682282e-02,-4.129838908544147813e-02
8.481809191132956560e-02,-1.365519114635235413e-16
4.688482866631662332e-02,1.700837082805684285e-18


==> 500zs.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
3.535533905932737864e-01,3.535533905932737309e-01
7.071067811865475727e-01,7.071067811865474617e-01
1.060660171779821415e+00,1.060660171779821193e+00


==> CG.csv <==
1.420000000000000000e+02,6.316520860310140891e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.430000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,2.208480565371024706e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.440000000000000000e+02,1.894956258093042267e-04,0.000000000000000000e+00,8.518425037859667266e-04,9.375000000000000195e-05,0.000000000000000000e+00,0.000000000000000000e+00
1.450000000000000000e+02,1.073808546252723924e-03,9.376465072667604036e-05,2.460878344270570495e-03,8.124999999999999627e-04,2.812763696596555963e-04,2.500234396974716170e-04
1.460000000000000000e+02,2.337112718314752428e-03,9.063916236912017551e-04,6.278394750126198645e-03,5.031250000000000132e-03,1.187611338562990235e-03,6.875644591680470010e-04
1.470000000000000000e+02,7.232416385055111252e-03,5.125800906391623883e-03,1.637430590610802761e-02,1.796874999999999861e-02,5.375503953495640308e-03,6.656874081945182535e-03
1.480000000000000000e+02,1.673878027982187572e-02,1.606501015783716110e-02,3.085562847046946153e-02,4.803124999999999756e-02,1.965809294621370662e-02,2.090821014470106709e-02
1.490000000000000000e+02,3.199317815747086680e-02,4.144397562119080808e-02,5.249873801110550159e-02,9.187499999999999833e-02,5.069225239866237409e-02,5.000468793949432861e-02
1.500000000000000000e+02,4.810030635126172349e-02,8.860759493670886111e-02,6.959868753154972720e-02,1.405937499999999896e-01,9.782167078163578333e-02,9.597774791386692872e-02
1.510000000000000000e+02,6.758677320531851496e-02,1.374589779653070665e-01,8.874936900555274732e-02,1.648749999999999938e-01,1.378566740631934351e-01,1.446385598649873316e-01
1.520000000000000000e+02,8.568360547010706041e-02,1.624316299421784682e-01,1.045242301867743556e-01,1.687187500000000007e-01,1.648279526205581880e-01,1.647966996905959880e-01
1.530000000000000000e+02,1.023276379370242906e-01,1.694639787466791780e-01,1.060386168601716306e-01,1.356874999999999887e-01,1.623277182235834670e-01,1.599524955464574905e-01
1.540000000000000000e+02,1.068123677478444861e-01,1.387716830754805453e-01,9.994952044422009130e-02,9.762500000000000344e-02,1.315123292808700883e-01,1.301684532924961835e-01
1.550000000000000000e+02,1.016959858509932785e-01,9.851539303016096372e-02,9.067390206966179089e-02,6.124999999999999889e-02,9.404006625621151583e-02,9.429008969590899070e-02
1.560000000000000000e+02,9.187379591321100103e-02,6.407251132989529030e-02,7.502523977788995435e-02,3.112499999999999989e-02,6.022439603712848033e-02,6.075569584648560922e-02
1.570000000000000000e+02,7.775637179041783309e-02,3.722456633849038909e-02,5.877713276123169850e-02,1.868749999999999925e-02,3.422195830859143389e-02,3.469075225802419060e-02
1.580000000000000000e+02,6.367053027192622061e-02,2.000312548835755586e-02,4.603104492680464704e-02,9.093749999999999403e-03,1.890802262712129242e-02,1.712660561927680652e-02
1.590000000000000000e+02,4.570002842434386925e-02,9.282700421940928009e-03,3.416834931852599788e-02,3.843749999999999944e-03,1.000093758789886468e-02,8.657061599524954604e-03
1.600000000000000000e+02,3.350914316394529996e-02,5.063291139240506424e-03,2.568147400302877442e-02,2.093750000000000125e-03,5.125480513798168908e-03,5.375503953495640308e-03
1.610000000000000000e+02,2.438177052079714552e-02,2.281606501015783807e-03,1.845658758202927893e-02,1.187499999999999971e-03,2.719004906710004079e-03,2.093946307466325145e-03
1.620000000000000000e+02,1.936013643685058350e-02,1.406469760900140673e-03,1.366102978293791056e-02,3.437499999999999801e-04,1.468887708222645777e-03,1.000093758789886468e-03
1.630000000000000000e+02,1.354893724536525290e-02,5.000781372089389181e-04,1.060070671378091946e-02,1.875000000000000039e-04,5.625527393193111925e-04,5.938056692814951175e-04
1.640000000000000000e+02,9.695859520576066010e-03,5.000781372089389181e-04,7.666582534073700106e-03,2.187500000000000046e-04,3.125292996218395213e-04,3.125292996218395213e-04
1.650000000000000000e+02,8.464137952815588631e-03,1.875293014533520807e-04,6.025996971226653398e-03,1.562500000000000033e-04,2.500234396974716170e-04,2.500234396974716170e-04
1.660000000000000000e+02,5.874364400088431110e-03,3.125488357555868238e-05,4.827107521453811306e-03,1.250000000000000026e-04,1.562646498109197606e-04,2.187705097352876920e-04
1.670000000000000000e+02,4.421564602217098461e-03,1.250195343022347295e-04,4.606259464916708998e-03,3.125000000000000065e-05,6.250585992436790425e-05,6.250585992436790425e-05
1.680000000000000000e+02,4.232068976407794315e-03,1.250195343022347295e-04,3.470469459868753218e-03,0.000000000000000000e+00,6.250585992436790425e-05,6.250585992436790425e-05
1.690000000000000000e+02,3.126677825853519700e-03,3.125488357555868238e-05,2.208480565371024815e-03,3.125000000000000065e-05,3.125292996218395213e-05,0.000000000000000000e+00
1.700000000000000000e+02,2.558190948425607264e-03,3.125488357555868238e-05,2.366229177183240811e-03,3.125000000000000065e-05,3.125292996218395213e-05,6.250585992436790425e-05
1.710000000000000000e+02,2.589773552727157955e-03,6.250976715111736476e-05,1.577486118122160613e-03,0.000000000000000000e+00,3.125292996218395213e-05,3.125292996218395213e-05
1.720000000000000000e+02,1.926538862394593012e-03,6.250976715111736476e-05,1.293538616860171559e-03,3.125000000000000065e-05,9.375878988655186993e-05,6.250585992436790425e-05
1.730000000000000000e+02,1.168556359157376214e-03,3.125488357555868238e-05,1.577486118122160613e-03,3.125000000000000065e-05,0.000000000000000000e+00,0.000000000000000000e+00
1.740000000000000000e+02,1.705460632283738176e-03,6.250976715111736476e-05,1.293538616860171559e-03,0.000000000000000000e+00,3.125292996218395213e-05,6.250585992436790425e-05
1.750000000000000000e+02,1.358051984966680359e-03,3.125488357555868238e-05,1.104240282685512407e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.760000000000000000e+02,1.263304172062028287e-03,0.000000000000000000e+00,1.230439172135285248e-03,3.125000000000000065e-05,6.250585992436790425e-05,6.250585992436790425e-05
1.770000000000000000e+02,9.474781290465211607e-04,0.000000000000000000e+00,8.833922261484098825e-04,0.000000000000000000e+00,0.000000000000000000e+00,3.125292996218395213e-05
1.780000000000000000e+02,8.843129204434197789e-04,0.000000000000000000e+00,8.518425037859667266e-04,3.125000000000000065e-05,0.000000000000000000e+00,3.125292996218395213e-05
1.790000000000000000e+02,1.136973754855825306e-03,0.000000000000000000e+00,6.625441696113074661e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.800000000000000000e+02,5.684868774279126531e-04,0.000000000000000000e+00,6.309944472488642018e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.810000000000000000e+02,5.684868774279126531e-04,0.000000000000000000e+00,7.256436143361938863e-04,0.000000000000000000e+00,0.000000000000000000e+00,6.250585992436790425e-05
1.820000000000000000e+02,5.684868774279126531e-04,0.000000000000000000e+00,3.470469459868753110e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.830000000000000000e+02,6.316520860310141433e-04,0.000000000000000000e+00,5.363452801615346257e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.840000000000000000e+02,5.684868774279126531e-04,0.000000000000000000e+00,3.785966683493185211e-04,0.000000000000000000e+00,3.125292996218395213e-05,3.125292996218395213e-05
1.850000000000000000e+02,4.737390645232605803e-04,0.000000000000000000e+00,4.732458354366481513e-04,3.125000000000000065e-05,0.000000000000000000e+00,0.000000000000000000e+00
1.860000000000000000e+02,3.789912516186084534e-04,0.000000000000000000e+00,3.154972236244321009e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.870000000000000000e+02,4.105738559201591985e-04,0.000000000000000000e+00,3.470469459868753110e-04,3.125000000000000065e-05,0.000000000000000000e+00,0.000000000000000000e+00
1.880000000000000000e+02,5.053216688248112713e-04,0.000000000000000000e+00,3.470469459868753110e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.890000000000000000e+02,3.474086473170577625e-04,0.000000000000000000e+00,2.523977788995456807e-04,0.000000000000000000e+00,3.125292996218395213e-05,0.000000000000000000e+00
1.900000000000000000e+02,2.210782301108549447e-04,0.000000000000000000e+00,2.523977788995456807e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.910000000000000000e+02,2.526608344124056356e-04,0.000000000000000000e+00,4.101463907117617312e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.920000000000000000e+02,2.842434387139563265e-04,0.000000000000000000e+00,2.839475012619888908e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.930000000000000000e+02,1.894956258093042267e-04,0.000000000000000000e+00,1.892983341746592605e-04,0.000000000000000000e+00,0.000000000000000000e+00,3.125292996218395213e-05
1.940000000000000000e+02,1.579130215077535358e-04,0.000000000000000000e+00,1.577486118122160504e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.950000000000000000e+02,6.316520860310140891e-05,0.000000000000000000e+00,3.154972236244321009e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.960000000000000000e+02,6.316520860310140891e-05,0.000000000000000000e+00,1.892983341746592605e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.970000000000000000e+02,3.474086473170577625e-04,0.000000000000000000e+00,2.523977788995456807e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.980000000000000000e+02,1.579130215077535358e-04,0.000000000000000000e+00,2.523977788995456807e-04,6.250000000000000130e-05,0.000000000000000000e+00,0.000000000000000000e+00
1.990000000000000000e+02,2.526608344124056356e-04,0.000000000000000000e+00,2.208480565371024706e-04,3.125000000000000065e-05,0.000000000000000000e+00,0.000000000000000000e+00


==> CGtail.csv <==
1.420000000000000000e+02,9.999375000000000346e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.430000000000000000e+02,9.999375000000000346e-01,1.000000000000000000e+00,9.997812499999999547e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.440000000000000000e+02,9.997500000000000275e-01,1.000000000000000000e+00,9.989375000000000338e-01,9.999062499999999964e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.450000000000000000e+02,9.986874999999999503e-01,9.999062499999999964e-01,9.965000000000000524e-01,9.990937500000000027e-01,9.997187499999999893e-01,9.997500000000000275e-01
1.460000000000000000e+02,9.963750000000000107e-01,9.989999999999999991e-01,9.902812500000000018e-01,9.940624999999999600e-01,9.985312499999999813e-01,9.990624999999999645e-01
1.470000000000000000e+02,9.892187500000000355e-01,9.938749999999999529e-01,9.740625000000000533e-01,9.760937499999999822e-01,9.931562499999999627e-01,9.924062500000000453e-01
1.480000000000000000e+02,9.726562500000000000e-01,9.778124999999999734e-01,9.435000000000000053e-01,9.280625000000000124e-01,9.735000000000000320e-01,9.715000000000000302e-01
1.490000000000000000e+02,9.409999999999999476e-01,9.363749999999999574e-01,8.914999999999999591e-01,8.361874999999999725e-01,9.228125000000000355e-01,9.214999999999999858e-01
1.500000000000000000e+02,8.934062499999999574e-01,8.477812500000000417e-01,8.225624999999999742e-01,6.955937500000000107e-01,8.249999999999999556e-01,8.255312500000000497e-01
1.510000000000000000e+02,8.265312500000000506e-01,7.103437500000000515e-01,7.346562500000000107e-01,5.307187500000000169e-01,6.871562500000000240e-01,6.809062500000000462e-01
1.520000000000000000e+02,7.417500000000000204e-01,5.479374999999999662e-01,6.311250000000000471e-01,3.619999999999999885e-01,5.223437499999999956e-01,5.161249999999999449e-01
1.530000000000000000e+02,6.404999999999999583e-01,3.785000000000000031e-01,5.260937500000000266e-01,2.263124999999999998e-01,3.600312500000000249e-01,3.561874999999999902e-01
1.540000000000000000e+02,5.348125000000000240e-01,2.397499999999999909e-01,4.270937499999999942e-01,1.286875000000000102e-01,2.285312499999999913e-01,2.260312499999999891e-01
1.550000000000000000e+02,4.341875000000000040e-01,1.412499999999999867e-01,3.372812499999999769e-01,6.743749999999999745e-02,1.345000000000000084e-01,1.317500000000000060e-01
1.560000000000000000e+02,3.432812499999999822e-01,7.718750000000000611e-02,2.629687499999999734e-01,3.631249999999999756e-02,7.428124999999999312e-02,7.099999999999999367e-02
1.570000000000000000e+02,2.663437499999999902e-01,3.996874999999999734e-02,2.047499999999999876e-01,1.762499999999999831e-02,4.006250000000000089e-02,3.631249999999999756e-02
1.580000000000000000e+02,2.033437499999999898e-01,1.996875000000000039e-02,1.591562499999999991e-01,8.531250000000000638e-03,2.115625000000000144e-02,1.918749999999999969e-02
1.590000000000000000e+02,1.581249999999999878e-01,1.068750000000000082e-02,1.253124999999999933e-01,4.687499999999999827e-03,1.115624999999999950e-02,1.053125000000000068e-02
1.600000000000000000e+02,1.249687500000000034e-01,5.624999999999999792e-03,9.987500000000000544e-02,2.593750000000000135e-03,6.031250000000000153e-03,5.156250000000000243e-03
1.610000000000000000e+02,1.008437499999999959e-01,3.343749999999999934e-03,8.159375000000000655e-02,1.406249999999999948e-03,3.312499999999999906e-03,3.062500000000000118e-03
1.620000000000000000e+02,8.168749999999999623e-02,1.937499999999999986e-03,6.806249999999999800e-02,1.062500000000000076e-03,1.843749999999999903e-03,2.062500000000000097e-03
1.630000000000000000e+02,6.828125000000000167e-02,1.437499999999999976e-03,5.756250000000000255e-02,nan,1.281250000000000054e-03,1.468750000000000003e-03
1.640000000000000000e+02,5.868749999999999661e-02,nan,4.996874999999999928e-02,nan,nan,1.156249999999999943e-03
1.650000000000000000e+02,5.031250000000000305e-02,nan,4.399999999999999745e-02,nan,nan,nan
1.660000000000000000e+02,4.449999999999999789e-02,nan,3.921874999999999667e-02,nan,nan,nan
1.670000000000000000e+02,4.012500000000000094e-02,nan,3.465624999999999956e-02,nan,nan,nan
1.680000000000000000e+02,3.593749999999999722e-02,nan,3.121874999999999997e-02,nan,nan,nan
1.690000000000000000e+02,3.284374999999999795e-02,nan,2.903125000000000150e-02,nan,nan,nan
1.700000000000000000e+02,3.031249999999999917e-02,nan,2.668749999999999942e-02,nan,nan,nan
1.710000000000000000e+02,2.775000000000000036e-02,nan,2.512500000000000150e-02,nan,nan,nan
1.720000000000000000e+02,2.584374999999999867e-02,nan,2.384375000000000036e-02,nan,nan,nan
1.730000000000000000e+02,2.468750000000000111e-02,nan,2.228124999999999897e-02,nan,nan,nan
1.740000000000000000e+02,2.299999999999999961e-02,nan,2.100000000000000130e-02,nan,nan,nan
1.750000000000000000e+02,2.165624999999999842e-02,nan,1.990625000000000033e-02,nan,nan,nan
1.760000000000000000e+02,2.040625000000000078e-02,nan,1.868749999999999925e-02,nan,nan,nan
1.770000000000000000e+02,1.946874999999999994e-02,nan,1.781249999999999847e-02,nan,nan,nan
1.780000000000000000e+02,1.859374999999999917e-02,nan,1.696875000000000119e-02,nan,nan,nan
1.790000000000000000e+02,1.746875000000000164e-02,nan,1.631250000000000061e-02,nan,nan,nan
1.800000000000000000e+02,1.690625000000000114e-02,nan,1.568750000000000006e-02,nan,nan,nan
1.810000000000000000e+02,1.634375000000000064e-02,nan,1.496874999999999942e-02,nan,nan,nan
1.820000000000000000e+02,1.578125000000000014e-02,nan,1.462500000000000085e-02,nan,nan,nan
1.830000000000000000e+02,1.515624999999999958e-02,nan,1.409375000000000037e-02,nan,nan,nan
1.840000000000000000e+02,1.459375000000000082e-02,nan,1.371875000000000004e-02,nan,nan,nan
1.850000000000000000e+02,1.412500000000000040e-02,nan,1.324999999999999963e-02,nan,nan,nan
1.860000000000000000e+02,1.375000000000000007e-02,nan,1.293749999999999935e-02,nan,nan,nan
1.870000000000000000e+02,1.334374999999999971e-02,nan,1.259375000000000078e-02,nan,nan,nan
1.880000000000000000e+02,1.284374999999999926e-02,nan,1.225000000000000047e-02,nan,nan,nan
1.890000000000000000e+02,1.250000000000000069e-02,nan,1.200000000000000025e-02,nan,nan,nan
1.900000000000000000e+02,1.228125000000000050e-02,nan,1.175000000000000003e-02,nan,nan,nan
1.910000000000000000e+02,1.203125000000000028e-02,nan,1.134374999999999967e-02,nan,nan,nan
1.920000000000000000e+02,1.175000000000000003e-02,nan,1.106249999999999942e-02,nan,nan,nan
1.930000000000000000e+02,1.156249999999999986e-02,nan,1.087499999999999925e-02,nan,nan,nan
1.940000000000000000e+02,1.140624999999999972e-02,nan,1.071875000000000085e-02,nan,nan,nan
1.950000000000000000e+02,1.134374999999999967e-02,nan,1.040625000000000057e-02,nan,nan,nan
1.960000000000000000e+02,1.128124999999999961e-02,nan,1.021875000000000040e-02,nan,nan,nan
1.970000000000000000e+02,1.093749999999999931e-02,nan,9.968750000000000180e-03,nan,nan,nan
1.980000000000000000e+02,1.078124999999999917e-02,nan,9.718749999999999958e-03,nan,nan,nan


==> eOV.csv <==
6.216776495494970300e-02,9.683254169017070367e-01,1.596763742909595163e-01,2.971358035696134992e-01,9.527008096822520145e-01,1.540281462490074860e-01
1.852739634981818706e-01,9.613584245970069331e-01,1.776728456944230150e-01,3.912751219716709139e-01,8.572899560839468691e-01,1.498327127435672701e-01
3.083801620414140521e-01,8.985224077078572957e-01,1.867245701207167208e-01,4.854144403737283842e-01,7.801432945735433666e-01,1.606117888070098532e-01
4.314863605846461780e-01,8.042873652104790549e-01,2.317064775888076078e-01,5.795537587757857434e-01,6.716822542333482637e-01,1.506513372761127956e-01
5.545925591278783040e-01,6.925917869987412434e-01,2.565101270990561844e-01,6.736930771778433247e-01,5.385335621187452571e-01,1.051471492357545640e-01
6.776987576711105410e-01,5.335843229085833750e-01,1.121217006960097406e-01,7.678323955799006839e-01,4.100333335451450956e-01,1.401306661151471844e-01
8.008049562143426670e-01,3.533274541056487528e-01,7.298996255728676386e-02,8.619717139819580431e-01,2.468735929214297964e-01,4.349373673302523585e-02
9.239111547575749039e-01,1.673231258235763907e-01,2.802968610270193880e-02,9.561110323840156244e-01,1.237692194973185472e-01,2.183065676742783345e-02
1.047017353300807141e+00,7.184032359457234729e-02,6.080983416581460174e-03,1.050250350786072984e+00,6.320575596329419676e-02,4.291995211708829992e-03
1.170123551844039156e+00,3.854643361774796190e-02,1.219165014851566944e-03,1.144389669188130565e+00,3.932672254707454684e-02,1.106304368062909589e-03


==> histSing.csv <==
0.000000000000000000e+00,6.350000000000000089e-01,5.500000000000000444e-01,2.399999999999999911e-01,0.000000000000000000e+00
2.000000000000000111e-01,6.300000000000000044e-01,5.500000000000000444e-01,3.599999999999999867e-01,5.500000000000000028e-02
4.000000000000000222e-01,6.199999999999997735e-01,5.449999999999998179e-01,4.149999999999998690e-01,2.449999999999999123e-01
6.000000000000000888e-01,6.000000000000000888e-01,5.500000000000001554e-01,4.500000000000001221e-01,3.350000000000000755e-01
8.000000000000000444e-01,5.650000000000001688e-01,5.250000000000001332e-01,4.650000000000001354e-01,3.950000000000001288e-01
1.000000000000000000e+00,5.249999999999995781e-01,5.149999999999995692e-01,4.799999999999995937e-01,4.149999999999996469e-01
1.200000000000000178e+00,4.850000000000000977e-01,4.650000000000001354e-01,4.750000000000000888e-01,4.500000000000001221e-01
1.400000000000000133e+00,4.200000000000000955e-01,4.400000000000001132e-01,4.600000000000001310e-01,4.600000000000001310e-01
1.600000000000000089e+00,3.300000000000000711e-01,3.800000000000000600e-01,4.450000000000001177e-01,4.600000000000001310e-01
1.800000000000000044e+00,1.900000000000000300e-01,3.050000000000000488e-01,4.050000000000001377e-01,4.600000000000001310e-01
2.000000000000000000e+00,0.000000000000000000e+00,1.749999999999998501e-01,3.549999999999996492e-01,4.299999999999996048e-01
2.200000000000000178e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.949999999999997069e-01,4.099999999999996425e-01
2.400000000000000355e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.550000000000001932e-01,3.600000000000004308e-01
2.600000000000000089e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999997113e-01
2.800000000000000266e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.050000000000002931e-01
3.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.999999999999998307e-02


==> kappaDecay.csv <==
7.496981956729474916e+01,1.000000000000000000e+00,6.899508193201977235e+01,1.000000000000000000e+00,7.065424626903759986e+01,1.000000000000000000e+00,7.176452969346563293e+01,1.000000000000000000e+00
7.963122317882090329e+01,9.979999999999999982e-01,6.899508193201977235e+01,1.000000000000000000e+00,7.687169717488534104e+01,9.979999999999999982e-01,7.610228332421236530e+01,9.989999999999999991e-01
7.963122317882090329e+01,9.979999999999999982e-01,6.899508193201977235e+01,1.000000000000000000e+00,8.055410760541677462e+01,9.969999999999999973e-01,7.829482460145001710e+01,9.979999999999999982e-01
8.429547223095701725e+01,9.969999999999999973e-01,7.563418258328752586e+01,9.989999999999999991e-01,8.055410760541677462e+01,9.969999999999999973e-01,8.132637360689139427e+01,9.969999999999999973e-01
8.536381491496507579e+01,9.959999999999999964e-01,7.877294832007619618e+01,9.979999999999999982e-01,8.641975182470325478e+01,9.949999999999999956e-01,8.132637360689139427e+01,9.969999999999999973e-01
8.973446442527030342e+01,9.919999999999999929e-01,7.987090952742424577e+01,9.959999999999999964e-01,9.049624533512113089e+01,9.889999999999999902e-01,8.830343092430199192e+01,9.949999999999999956e-01
9.182236603685477405e+01,9.889999999999999902e-01,8.197871047439954850e+01,9.949999999999999956e-01,9.705028653759404733e+01,9.819999999999999840e-01,9.066785304662168699e+01,9.939999999999999947e-01
9.576454116697695440e+01,9.849999999999999867e-01,8.570285496973782813e+01,9.899999999999999911e-01,1.011634999331729716e+02,9.799999999999999822e-01,9.540694629401444615e+01,9.879999999999999893e-01
9.887706383095620311e+01,9.789999999999999813e-01,8.761264103278853099e+01,9.889999999999999902e-01,1.062730105379268508e+02,9.689999999999999725e-01,9.758874199379111758e+01,9.849999999999999867e-01
1.023069553606275548e+02,9.689999999999999725e-01,9.015469854600668498e+01,9.849999999999999867e-01,1.095029523698618874e+02,9.609999999999999654e-01,1.017477208421639574e+02,9.779999999999999805e-01
1.040677254995743795e+02,9.659999999999999698e-01,9.255411710949374537e+01,9.819999999999999840e-01,1.146223585778084839e+02,9.549999999999999600e-01,1.059185979560703430e+02,9.719999999999999751e-01
1.082964769704523178e+02,9.599999999999999645e-01,9.589507006286049773e+01,9.789999999999999813e-01,1.214142980238018055e+02,9.410000000000000586e-01,1.098639889589342431e+02,9.659999999999999698e-01
1.123849636525428934e+02,9.479999999999999538e-01,9.814291395801940610e+01,9.749999999999999778e-01,1.260292636170671869e+02,9.339999999999999414e-01,1.136450444361372973e+02,9.629999999999999671e-01
1.147683915153528176e+02,9.359999999999999432e-01,1.011461944179593218e+02,9.679999999999999716e-01,1.330299283965657082e+02,9.250000000000000444e-01,1.176324095599391057e+02,9.579999999999999627e-01
1.193976319389191190e+02,9.240000000000000435e-01,1.040776368241990326e+02,9.569999999999999618e-01,1.397287199788626992e+02,9.100000000000000311e-01,1.225996494606913672e+02,9.509999999999999565e-01
1.234498272670051620e+02,9.110000000000000320e-01,1.069223344127947968e+02,9.499999999999999556e-01,1.459308858437175900e+02,8.960000000000000187e-01,1.271301148092870079e+02,9.399999999999999467e-01
1.273934509679210976e+02,9.020000000000000240e-01,1.099731330789180959e+02,9.399999999999999467e-01,1.519485925283233883e+02,8.840000000000000080e-01,1.314688094427881424e+02,9.310000000000000497e-01
1.306968433868334785e+02,8.870000000000000107e-01,1.128203612215840792e+02,9.359999999999999432e-01,1.596583488427459088e+02,8.609999999999999876e-01,1.359725033532313319e+02,9.230000000000000426e-01
1.355657180305446161e+02,8.639999999999999902e-01,1.162979050776201149e+02,9.260000000000000453e-01,1.677209268038566847e+02,8.439999999999999725e-01,1.410989919664659169e+02,9.090000000000000302e-01
1.398754821863168729e+02,8.479999999999999760e-01,1.195651399641858177e+02,9.170000000000000373e-01,1.753424671819503260e+02,8.180000000000000604e-01,1.465678837421683909e+02,9.040000000000000258e-01
1.442873193792149493e+02,8.280000000000000693e-01,1.226919359676858789e+02,9.030000000000000249e-01,1.835063955398097448e+02,7.989999999999999325e-01,1.519384419431470690e+02,8.930000000000000160e-01
1.486555693500627910e+02,8.100000000000000533e-01,1.259538744360365712e+02,8.850000000000000089e-01,1.918030808490056813e+02,7.830000000000000293e-01,1.570673492336597121e+02,8.840000000000000080e-01
1.534834751285899586e+02,7.900000000000000355e-01,1.291533989721443163e+02,8.669999999999999929e-01,2.011035002876309647e+02,7.600000000000000089e-01,1.630766989564255027e+02,8.639999999999999902e-01
1.582531375221453231e+02,7.690000000000000169e-01,1.335055822185877332e+02,8.489999999999999769e-01,2.103447595346459309e+02,7.379999999999999893e-01,1.691680140688245615e+02,8.439999999999999725e-01
1.632001065965351358e+02,7.500000000000000000e-01,1.372069435063117453e+02,8.359999999999999654e-01,2.200893294556136937e+02,7.159999999999999698e-01,1.748709918167752164e+02,8.260000000000000675e-01
1.685012412506374915e+02,7.229999999999999760e-01,1.410531363966214542e+02,8.140000000000000568e-01,2.306102747852578716e+02,6.930000000000000604e-01,1.817132333871253991e+02,8.029999999999999361e-01
1.737824947242642395e+02,6.999999999999999556e-01,1.446940113159661507e+02,8.000000000000000444e-01,2.401252052990333254e+02,6.699999999999999289e-01,1.878843901588085430e+02,7.830000000000000293e-01
1.794290335844372066e+02,6.630000000000000338e-01,1.486470758357006332e+02,7.840000000000000302e-01,2.516021118865016888e+02,6.510000000000000231e-01,1.948530120423525318e+02,7.690000000000000169e-01
1.851257478232012943e+02,6.390000000000000124e-01,1.531827722452996738e+02,7.650000000000000133e-01,2.640843858131126467e+02,6.270000000000000018e-01,2.022709069395886274e+02,7.500000000000000000e-01
1.908652607232103833e+02,6.139999999999999902e-01,1.568791696951923598e+02,7.479999999999999982e-01,2.767987046796012578e+02,6.059999999999999831e-01,2.096206037699258218e+02,7.299999999999999822e-01
1.967785642235664341e+02,5.959999999999999742e-01,1.617991578962563324e+02,7.269999999999999796e-01,2.894761905215471529e+02,5.900000000000000799e-01,2.172704683567796167e+02,7.099999999999999645e-01
2.031063613897283915e+02,5.729999999999999538e-01,1.663692518090324484e+02,7.039999999999999591e-01,3.030031903131328477e+02,5.549999999999999378e-01,2.253211394481674574e+02,6.910000000000000586e-01
2.097762077064778055e+02,5.509999999999999343e-01,1.704796191214190344e+02,6.879999999999999449e-01,3.170740836823452469e+02,5.329999999999999183e-01,2.335125605147680119e+02,6.710000000000000409e-01
2.163344652094585570e+02,5.280000000000000249e-01,1.751432666068612320e+02,6.630000000000000338e-01,3.318466745598383909e+02,5.160000000000000142e-01,2.420004615391258938e+02,6.530000000000000249e-01
2.233564933092600313e+02,4.979999999999999982e-01,1.803966485916961062e+02,6.350000000000000089e-01,3.474528742527679128e+02,5.020000000000000018e-01,2.504033772399246232e+02,6.310000000000000053e-01
2.289676465392352611e+02,4.839999999999999858e-01,1.855700337655071621e+02,6.079999999999999849e-01,3.614681618928774469e+02,4.859999999999999876e-01,2.598440263820485256e+02,6.099999999999999867e-01
2.372525631206509047e+02,4.609999999999999654e-01,1.904492343730231312e+02,5.900000000000000799e-01,3.805187077921178798e+02,4.659999999999999698e-01,2.692857647128932967e+02,5.880000000000000782e-01
2.452772360667537157e+02,4.379999999999999449e-01,1.958274680746022796e+02,5.729999999999999538e-01,3.974249540590942615e+02,4.449999999999999512e-01,2.790018977246086251e+02,5.560000000000000497e-01
2.530216611118164280e+02,4.220000000000000417e-01,2.012649621573988270e+02,5.489999999999999325e-01,4.168449774446974629e+02,4.270000000000000462e-01,2.891524564694454966e+02,5.409999999999999254e-01
2.610197016616879182e+02,3.990000000000000213e-01,2.069662856627789722e+02,5.329999999999999183e-01,4.359113244899379538e+02,4.090000000000000302e-01,2.997864616346757316e+02,5.210000000000000187e-01
2.690951295672766719e+02,3.800000000000000044e-01,2.130170044543602330e+02,5.160000000000000142e-01,4.546273598368805438e+02,3.970000000000000195e-01,3.092773570910169951e+02,5.070000000000000062e-01
2.775100576899960174e+02,3.619999999999999885e-01,2.190781923064972716e+02,4.929999999999999938e-01,4.776033086655263560e+02,3.790000000000000036e-01,3.208341406556236279e+02,4.839999999999999858e-01
2.864663588061754353e+02,3.349999999999999645e-01,2.249533861397078169e+02,4.799999999999999822e-01,4.965057205846313764e+02,3.659999999999999920e-01,3.335014397909690160e+02,4.659999999999999698e-01
2.950579494377548713e+02,3.229999999999999538e-01,2.313237811445994794e+02,4.639999999999999680e-01,5.232416972600204872e+02,3.449999999999999734e-01,3.455156316827229261e+02,4.529999999999999583e-01
3.050365482247634077e+02,3.120000000000000551e-01,2.379667750060095557e+02,4.489999999999999547e-01,5.475749769672588627e+02,3.299999999999999600e-01,3.584000179308018801e+02,4.370000000000000551e-01
3.143560519879551975e+02,2.890000000000000346e-01,2.446144899047208980e+02,4.290000000000000480e-01,5.721344335655710438e+02,3.169999999999999485e-01,3.715300046768667244e+02,4.150000000000000355e-01
3.246433874756278897e+02,2.750000000000000222e-01,2.509610308394696006e+02,4.130000000000000338e-01,5.990053632720483847e+02,3.060000000000000497e-01,3.840633137481492554e+02,3.970000000000000195e-01
3.345675560794251737e+02,2.580000000000000071e-01,2.580661487238319296e+02,3.940000000000000169e-01,6.273959278536021884e+02,2.960000000000000409e-01,3.988353683098514466e+02,3.760000000000000009e-01
3.444487734570042221e+02,2.399999999999999911e-01,2.652880194164563932e+02,3.790000000000000036e-01,6.562758199323293411e+02,2.880000000000000338e-01,4.134121320903029186e+02,3.589999999999999858e-01
3.562817542743031254e+02,2.269999999999999796e-01,2.729700286522819965e+02,3.629999999999999893e-01,6.846850316021279923e+02,2.770000000000000240e-01,4.271210438409227663e+02,3.379999999999999671e-01
3.673292453145927539e+02,2.169999999999999707e-01,2.799279980849013896e+02,3.529999999999999805e-01,7.186201063604939918e+02,2.660000000000000142e-01,4.442512927006571317e+02,3.189999999999999503e-01
3.779064208795721242e+02,2.079999999999999627e-01,2.882137937110438202e+02,3.329999999999999627e-01,7.532516535206541448e+02,2.560000000000000053e-01,4.606059597644265864e+02,2.990000000000000435e-01
3.891903628833890139e+02,1.989999999999999547e-01,2.961939506027612765e+02,3.179999999999999494e-01,7.856519572048074451e+02,2.439999999999999947e-01,4.729229781265984798e+02,2.830000000000000293e-01
4.024245552571497342e+02,1.919999999999999485e-01,3.043307714959561849e+02,3.070000000000000506e-01,8.238764200668301783e+02,2.329999999999999849e-01,4.903875872453720604e+02,2.740000000000000213e-01
4.164098949476292546e+02,1.850000000000000533e-01,3.131310921327012124e+02,2.930000000000000382e-01,8.493483707850535893e+02,2.239999999999999769e-01,5.122808054885794036e+02,2.580000000000000071e-01
4.202289866979875228e+02,1.840000000000000524e-01,3.216023446443754779e+02,2.810000000000000275e-01,9.012868924612616865e+02,2.119999999999999662e-01,5.297077514638529010e+02,2.530000000000000027e-01
4.420710443826548044e+02,1.730000000000000426e-01,3.302891192365578945e+02,2.680000000000000160e-01,9.454580567009817287e+02,2.029999999999999583e-01,5.493782377707156002e+02,2.409999999999999920e-01
4.569356302624330510e+02,1.620000000000000329e-01,3.398457843334304584e+02,2.580000000000000071e-01,9.841894432095887169e+02,1.939999999999999503e-01,5.698450211035940356e+02,2.239999999999999769e-01
4.697281339428978981e+02,1.550000000000000266e-01,3.489231493364951575e+02,2.419999999999999929e-01,1.030564724757233535e+03,1.899999999999999467e-01,5.895617663498211414e+02,2.119999999999999662e-01
4.859693216415637949e+02,1.460000000000000187e-01,3.566136677878004093e+02,2.249999999999999778e-01,1.073267409071619795e+03,1.830000000000000515e-01,6.102924477613739782e+02,1.979999999999999538e-01
5.011726329027612223e+02,1.340000000000000080e-01,3.689897118357260979e+02,2.069999999999999618e-01,1.130008476003428314e+03,1.770000000000000462e-01,6.348570094853686214e+02,1.870000000000000551e-01
5.182828132040278888e+02,1.250000000000000000e-01,3.766430547963063873e+02,1.999999999999999556e-01,1.183424995148376865e+03,1.730000000000000426e-01,6.556057781098994610e+02,1.800000000000000488e-01
5.347252654389703821e+02,1.169999999999999929e-01,3.901531785145199365e+02,1.889999999999999458e-01,1.240673154362722016e+03,1.630000000000000338e-01,6.801021758519955256e+02,1.760000000000000453e-01
5.476897507182048912e+02,1.109999999999999876e-01,4.013199768645863514e+02,1.810000000000000497e-01,1.293099711900778857e+03,1.520000000000000240e-01,7.050223246525125660e+02,1.660000000000000364e-01
5.683094643890161706e+02,1.019999999999999796e-01,4.113512834614130043e+02,1.710000000000000409e-01,1.346650913375851133e+03,1.480000000000000204e-01,7.307688686739655850e+02,1.510000000000000231e-01
5.808356819114408154e+02,9.699999999999997513e-02,4.237131138261156025e+02,1.640000000000000346e-01,1.416432056310076860e+03,1.400000000000000133e-01,7.595163886891153879e+02,1.430000000000000160e-01
5.971879751585538543e+02,8.899999999999996803e-02,4.354563436398456702e+02,1.620000000000000329e-01,1.490275856089005629e+03,1.370000000000000107e-01,7.801149903599809932e+02,1.350000000000000089e-01
6.230100462013235756e+02,8.099999999999996092e-02,4.416539086992962666e+02,1.550000000000000266e-01,1.557264873170500096e+03,1.330000000000000071e-01,8.137282252408323302e+02,1.260000000000000009e-01
6.379748349158679730e+02,7.399999999999995470e-02,4.598629875239087141e+02,1.460000000000000187e-01,1.631521155411293876e+03,1.260000000000000009e-01,8.391042622515114999e+02,1.189999999999999947e-01
6.595422352887396755e+02,7.099999999999995204e-02,4.733740727859494086e+02,1.360000000000000098e-01,1.693296487458307183e+03,1.179999999999999938e-01,8.743697417433432975e+02,1.129999999999999893e-01
6.865090851990980809e+02,6.299999999999994493e-02,4.850557099159464656e+02,1.310000000000000053e-01,1.782088854085209960e+03,1.149999999999999911e-01,9.078417286475157653e+02,1.049999999999999822e-01
6.986287077230107343e+02,6.000000000000005329e-02,4.947982623554963766e+02,1.290000000000000036e-01,1.859310423734191090e+03,1.119999999999999885e-01,9.380012194636246932e+02,9.799999999999997602e-02
7.246183542191513425e+02,5.700000000000005063e-02,5.124550399711962427e+02,1.209999999999999964e-01,1.943470897480446865e+03,1.069999999999999840e-01,9.704489949438088843e+02,9.099999999999996980e-02
7.330001609391778175e+02,5.600000000000004974e-02,5.247685221704065270e+02,1.169999999999999929e-01,2.048464565338380453e+03,1.049999999999999822e-01,1.007695588138865787e+03,8.299999999999996270e-02
7.684082003960012344e+02,5.300000000000004707e-02,5.362339632351088312e+02,1.119999999999999885e-01,2.048464565338380453e+03,1.049999999999999822e-01,1.047220540507388478e+03,7.999999999999996003e-02
7.964508294348032678e+02,5.200000000000004619e-02,5.562052415888501855e+02,1.029999999999999805e-01,2.246039648916996157e+03,9.799999999999997602e-02,1.079452407966073906e+03,7.499999999999995559e-02
8.155402384566202727e+02,4.900000000000004352e-02,5.634774202775274716e+02,1.019999999999999796e-01,2.339694909359872327e+03,9.299999999999997158e-02,1.111363448560421830e+03,7.299999999999995381e-02
8.498339308378962187e+02,4.600000000000004086e-02,5.880816607972506063e+02,9.399999999999997247e-02,2.443915728240493991e+03,8.899999999999996803e-02,1.161729686306969370e+03,6.899999999999995026e-02
8.764747752066588191e+02,4.200000000000003730e-02,6.054110658979907384e+02,8.799999999999996714e-02,2.500394286589826606e+03,8.699999999999996625e-02,1.201169484539529776e+03,6.200000000000005507e-02
9.024390383565864795e+02,4.000000000000003553e-02,6.194783783591078645e+02,8.399999999999996358e-02,2.611869342173943551e+03,8.299999999999996270e-02,1.236804853660888284e+03,5.900000000000005240e-02
9.293485459985580519e+02,3.700000000000003286e-02,6.368614907760979804e+02,8.099999999999996092e-02,2.818783961303618980e+03,7.599999999999995648e-02,1.290018839109437295e+03,5.200000000000004619e-02
9.576870354727365111e+02,3.500000000000003109e-02,6.513169008230390773e+02,7.799999999999995826e-02,2.921894906851114683e+03,7.099999999999995204e-02,1.342139766505262969e+03,4.900000000000004352e-02
9.930339298422705951e+02,3.200000000000002842e-02,6.682183835032491288e+02,7.599999999999995648e-02,3.038903390438762017e+03,6.999999999999995115e-02,1.392802713500298978e+03,4.800000000000004263e-02
1.022896008002560393e+03,2.900000000000002576e-02,6.946380044429805594e+02,6.999999999999995115e-02,3.178834144515551543e+03,6.799999999999994937e-02,1.427117663099048286e+03,4.700000000000004174e-02
1.056053036892867340e+03,2.700000000000002398e-02,7.102082352466474049e+02,6.699999999999994849e-02,3.343477900080816198e+03,6.499999999999994671e-02,1.471873924198997656e+03,4.400000000000003908e-02
1.072251590812616541e+03,2.500000000000002220e-02,7.322414843367026833e+02,6.399999999999994582e-02,3.511533229355782623e+03,6.200000000000005507e-02,1.529680824950753731e+03,4.200000000000003730e-02
1.102032393943112538e+03,2.400000000000002132e-02,7.491142120091100196e+02,6.000000000000005329e-02,3.557085042548783804e+03,6.100000000000005418e-02,1.606578484001319566e+03,3.800000000000003375e-02
1.157654183999079351e+03,2.200000000000001954e-02,7.742877095435276260e+02,5.700000000000005063e-02,3.712596982291510813e+03,6.000000000000005329e-02,1.668578176879758303e+03,3.500000000000003109e-02
1.157654183999079351e+03,2.200000000000001954e-02,7.983151241041189223e+02,5.200000000000004619e-02,3.890060674274373014e+03,5.900000000000005240e-02,1.710397067520503242e+03,3.400000000000003020e-02
1.157654183999079351e+03,2.200000000000001954e-02,8.144101570725678130e+02,4.900000000000004352e-02,4.219811827207064198e+03,5.300000000000004707e-02,1.710397067520503242e+03,3.400000000000003020e-02
1.157654183999079351e+03,2.200000000000001954e-02,8.252523725907069547e+02,4.700000000000004174e-02,4.391967700952142877e+03,4.800000000000004263e-02,1.822122059996972894e+03,3.300000000000002931e-02
1.318121314490947725e+03,2.100000000000001865e-02,8.638022934185061104e+02,4.600000000000004086e-02,4.589608480113383848e+03,4.600000000000004086e-02,1.910833938691183221e+03,3.000000000000002665e-02
1.318121314490947725e+03,2.100000000000001865e-02,8.793690734144162207e+02,4.300000000000003819e-02,4.737561585408515384e+03,4.200000000000003730e-02,1.984339487705634838e+03,2.700000000000002398e-02
1.318121314490947725e+03,2.100000000000001865e-02,8.998850324983690143e+02,4.200000000000003730e-02,4.947021924843304078e+03,4.100000000000003642e-02,2.062713901684905522e+03,2.500000000000002220e-02
1.435804439477079086e+03,1.700000000000001510e-02,9.207844202839256695e+02,4.100000000000003642e-02,5.197742815541964774e+03,4.000000000000003553e-02,2.112992517397166466e+03,2.200000000000001954e-02
1.435804439477079086e+03,1.700000000000001510e-02,9.465090071917178420e+02,3.800000000000003375e-02,5.197742815541964774e+03,4.000000000000003553e-02,2.206093698221618524e+03,2.100000000000001865e-02
1.435804439477079086e+03,1.700000000000001510e-02,9.830822104600636067e+02,3.400000000000003020e-02,5.788035603223376711e+03,3.700000000000003286e-02,2.300270823479792398e+03,1.900000000000001688e-02
1.435804439477079086e+03,1.700000000000001510e-02,9.830822104600636067e+02,3.400000000000003020e-02,5.848757971108933816e+03,3.600000000000003197e-02,2.327704684944907967e+03,1.700000000000001510e-02
1.435804439477079086e+03,1.700000000000001510e-02,1.037299356006737753e+03,3.300000000000002931e-02,6.343675033532260386e+03,3.400000000000003020e-02,2.327704684944907967e+03,1.700000000000001510e-02
1.644544811785401635e+03,1.600000000000001421e-02,1.066094230771474258e+03,3.100000000000002753e-02,6.546603595165462139e+03,3.100000000000002753e-02,2.472737523908018375e+03,1.600000000000001421e-02


==> ovDecay.csv <==
2.073835000093603664e+00,9.391086001255493088e-01,2.127331923984154827e+00,9.454693214140593716e-01,2.063526755090846709e+00,9.445091417258646427e-01
2.150405891643149658e+00,8.806340238543628463e-01,2.262501922097860163e+00,8.950020316944331533e-01,2.128915219911910572e+00,8.904739722836846338e-01
2.229723325014110191e+00,8.234463276836158085e-01,2.405930874386942087e+00,8.463226330759854310e-01,2.196327715368270983e+00,8.402818213578665540e-01
2.312090935124951230e+00,7.727558066541116988e-01,2.558340247629456776e+00,8.019504266558309391e-01,2.266092241797124540e+00,7.903225806451612545e-01
2.397398543055877962e+00,7.229755178907721902e-01,2.721463715318204191e+00,7.600162535554653154e-01,2.338068344217181238e+00,7.460696401537207922e-01
2.485953456327489430e+00,6.778091650973007143e-01,2.894275237811111623e+00,7.236895570906135555e-01,2.412158599025733263e+00,7.050774426458600308e-01
2.577713800569749303e+00,6.339610797237915651e-01,3.078382069533617926e+00,6.849248273059731495e-01,2.488812222149196618e+00,6.669966228019098553e-01
2.672676014727269234e+00,5.908976773383552983e-01,3.273483018920428034e+00,6.482730597318162591e-01,2.567709920769961407e+00,6.279841621055083367e-01
2.771516677660661010e+00,5.535467671060891881e-01,3.482213553980451071e+00,6.107273466070702872e-01,2.648877154295038228e+00,5.942121812041458728e-01
2.873835240087911025e+00,5.179221594475831303e-01,3.703332685302477945e+00,5.779764323445752972e-01,2.733386241841310849e+00,5.602072900896704066e-01
2.979766112380009879e+00,4.863465160075329807e-01,3.938150372400636812e+00,5.459569280780169898e-01,2.820116793973958647e+00,5.262023989751950515e-01
3.089966449491382772e+00,4.539861895794099489e-01,4.188827752189370202e+00,5.150751726940268060e-01,2.909543941670678091e+00,4.988354489344357656e-01
3.203183389436492057e+00,4.251726302573760607e-01,4.454941149378444543e+00,4.865501828524989580e-01,3.000437042236828056e+00,4.706533131477815823e-01
3.322278164680897650e+00,3.965787821720024864e-01,4.737045080508749173e+00,4.597318163348232956e-01,3.096794653491616423e+00,4.459648305578199912e-01
3.444914919602471315e+00,3.707784055241681864e-01,5.038669113940895450e+00,4.342950020316944659e-01,3.195216303514923695e+00,4.226738092465354146e-01
3.571721757789173335e+00,3.475517890772128471e-01,5.357313687447409656e+00,4.099146688338074496e-01,3.296782420584924544e+00,3.977524164434610432e-01
3.703728695984762176e+00,3.245448838669177105e-01,5.696118110773287668e+00,3.899227956115399740e-01,3.400977127823121116e+00,3.746943053452893579e-01
3.840562258119350147e+00,3.037350910232265999e-01,6.062298699103101818e+00,3.694433157253148581e-01,3.509362739310304846e+00,3.530336555257947984e-01
3.982462425143972862e+00,2.843377275580665220e-01,6.447504794131798889e+00,3.501828524989841762e-01,3.620613104267968563e+00,3.332362874112030360e-01
4.129425793108655540e+00,2.660075329566854441e-01,6.856632712284405073e+00,3.284843559528647372e-01,3.735411980023526368e+00,3.126237335507161541e-01
4.281566596203035147e+00,2.490269930947897059e-01,7.292676396126281269e+00,3.083299471759447519e-01,3.851946852640489638e+00,2.973681145918248836e-01
4.440057420365185692e+00,2.317639673571877390e-01,7.753920636133772248e+00,2.906948394961398341e-01,3.976256081546188259e+00,2.793175730755793618e-01
4.603661622895853789e+00,2.162586315128688375e-01,8.245491554222480701e+00,2.767167817960178855e-01,4.102135299560262460e+00,2.644113194363573172e-01
4.773776915063766779e+00,2.019146264908976418e-01,8.766166561188635242e+00,2.607882974400650422e-01,4.231795035212165601e+00,2.502037964364737244e-01
4.949213377842555772e+00,1.880414312617701977e-01,9.330516757002731865e+00,2.462413652986590318e-01,4.367035973798876647e+00,2.355304530103644600e-01
5.132461252393755835e+00,1.758631512868801261e-01,9.919688912089503319e+00,2.326696464851686352e-01,4.505472124880336438e+00,2.205077442645859698e-01
5.320609891337767294e+00,1.642812303829253029e-01,1.055393370717302126e+01,2.193417310036570589e-01,4.646621301174883811e+00,2.085128682892745111e-01
5.518678088499329171e+00,1.528248587570621986e-01,1.122438678982605786e+01,2.079642421779763772e-01,4.795082056636625012e+00,1.964015372074064958e-01
5.722152013138742888e+00,1.430320150659133427e-01,1.193368744747951915e+01,1.972368955709061789e-01,4.945858584371605637e+00,1.841737510189821458e-01
5.933019532984068256e+00,1.334588826114250226e-01,1.269389085222122304e+01,1.848841934173099943e-01,5.104924575862998637e+00,1.736927914289041475e-01
6.151306120567321400e+00,1.243879472693032451e-01,1.349951863986021117e+01,1.755383990247866288e-01,5.266868211793462429e+00,1.648422033306160550e-01
6.379718296325919802e+00,1.161016949152542388e-01,1.434407242670789095e+01,1.670052824055262564e-01,5.430816141952211851e+00,1.550599743798765084e-01
6.615505518535801599e+00,1.070935342121782652e-01,1.526322158793769646e+01,1.605038602194229780e-01,5.606365108375025663e+00,1.455106556422499642e-01
6.859529222116540481e+00,1.000627746390457817e-01,1.623550126541449501e+01,1.528646891507516870e-01,5.780601827880120780e+00,1.370094328636310976e-01
7.111424320817943290e+00,9.406779661016950733e-02,1.727589209287675232e+01,1.446566436407964451e-01,5.966566131668747275e+00,1.281588447653430052e-01
7.372081825809239319e+00,8.813559322033903687e-02,1.836454272070385585e+01,1.382364892320194771e-01,6.157504847659618363e+00,1.209386281588448186e-01
7.647126257510236336e+00,8.226616446955425932e-02,1.952686615988975305e+01,1.301909792767167451e-01,6.352446672551828044e+00,1.136019564457901865e-01
7.929831258666845351e+00,7.620841180163218098e-02,2.078055135016849064e+01,1.236082893132872673e-01,6.553102911329857783e+00,1.064981949458483346e-01
8.221010780744435920e+00,7.055869428750782824e-02,2.209174610164633279e+01,1.162941893539212179e-01,6.756379731699756697e+00,9.997670897868871087e-02
8.517165589324326547e+00,6.566227244193345580e-02,2.348756459084698278e+01,1.110930516050385730e-01,6.975663462614544841e+00,9.333876790497264153e-02
8.836751707055597649e+00,6.067168863779037746e-02,2.497330297512304398e+01,1.058919138561560391e-01,7.190189897606413361e+00,8.728310236403868938e-02
9.164556378290409810e+00,5.703075957313241684e-02,2.658728098531583939e+01,9.857781389678987871e-02,7.425047081811007921e+00,8.146034703621751749e-02
9.505199677600877806e+00,5.304456999372253456e-02,2.820849551952313661e+01,9.378301503453878585e-02,7.661295998134786345e+00,7.656923256084779972e-02
9.850317136476210322e+00,4.915254237288135819e-02,3.005118935939594849e+01,8.874441284030887278e-02,7.893568083958959036e+00,7.237684872481653375e-02
1.021737356916354322e+01,4.544883866917770465e-02,3.197513409584240307e+01,8.443722064201542032e-02,8.156061966587587975e+00,6.934901595434961319e-02
1.059684699368750849e+01,4.183929692404264600e-02,3.398310004962721109e+01,8.037383177570089909e-02,8.408373739912043732e+00,6.445790147897989542e-02
1.098878817185302381e+01,3.904582548650348262e-02,3.616964422870476170e+01,7.622917513206017848e-02,8.662941562509750781e+00,6.131361360195641819e-02
1.138749727965963743e+01,3.672316384180795978e-02,3.845156668016127099e+01,7.289719626168222888e-02,8.945646632520787733e+00,5.828578083148949762e-02
1.180621189097182011e+01,3.392969240426868538e-02,4.091814805917933029e+01,6.980902072328321051e-02,9.232042987571833947e+00,5.630604402003025477e-02
1.224855475896715085e+01,3.151286880100434562e-02,4.330776090437902326e+01,6.639577407557906152e-02,9.529082134009108529e+00,5.246302550366832573e-02
1.270398319893957328e+01,2.912743251726301885e-02,4.618336843827241012e+01,6.290125965054860213e-02,9.830899063386302927e+00,4.966810294631418543e-02
1.317188086956969251e+01,2.711864406779662673e-02,4.918928266855405695e+01,5.981308411214958376e-02,1.014891785393956525e+01,4.698963549551649077e-02
1.364731897806620786e+01,2.492153170119271177e-02,5.228417676547210391e+01,5.639983746444532375e-02,1.046142059745040420e+01,4.454407825783157637e-02
1.413526317789125386e+01,2.322661644695545036e-02,5.566166854294962008e+01,5.306785859406748518e-02,1.078884543506772786e+01,4.186561080703388171e-02
1.468258778215465377e+01,2.165725047080979682e-02,5.901925773142533416e+01,5.022348638764728701e-02,1.112596151177398873e+01,4.000232910213108450e-02
1.522448855016842195e+01,1.996233521657253540e-02,6.286910998426048280e+01,4.778545306785864089e-02,1.146078345058152692e+01,3.732386165133338984e-02
1.577871006410103760e+01,1.883239171374762044e-02,6.687235822022877585e+01,4.599756196668025598e-02,1.184277690194966404e+01,3.511121462676136673e-02
1.634347797681824943e+01,1.760828625235399958e-02,7.118600468439616691e+01,4.404713531084925027e-02,1.220626630771454302e+01,3.336438802841501516e-02
1.694610096628703033e+01,1.629001883239167281e-02,7.570569684601932181e+01,4.160910199106049312e-02,1.261103261936654185e+01,3.150110632351232898e-02
1.758980698301175494e+01,1.522284996861267281e-02,8.028170979251460437e+01,3.917106867127184699e-02,1.302488127341496060e+01,2.975427972516597741e-02
1.821649696756423609e+01,1.377903327055873817e-02,8.500743749393591031e+01,3.778951645672490312e-02,1.341147984345989741e+01,2.835681844648885175e-02
1.892488296422536820e+01,1.274325172630252911e-02,9.052852330635998612e+01,3.632669646485164883e-02,1.382240379742839487e+01,2.672644695469894582e-02
1.961326603488275566e+01,1.189579409918395392e-02,9.621802989201449918e+01,3.413246647704182291e-02,1.429782812233841049e+01,2.463025503668336835e-02
2.035115071617223137e+01,1.057752667922162715e-02,1.027638966983220712e+02,3.201950426655830739e-02,1.476394565112510904e+01,2.276697333178057114e-02
2.109151866981779122e+01,9.730069052102940930e-03,1.094291390816451184e+02,3.015034538805361208e-02,1.520698175228474192e+01,2.125305694654711086e-02
2.182352672677958694e+01,9.384808537350908253e-03,1.162194723162111814e+02,2.811865095489640698e-02,1.570458166010060985e+01,1.962268545475720494e-02
2.264718877043712553e+01,8.819836785938450774e-03,1.234709429818841215e+02,2.673709874034946310e-02,1.608221851561404137e+01,1.880749970886219646e-02
2.351964869799736491e+01,8.411801632140614160e-03,1.316518358470007399e+02,2.551808208045514004e-02,1.670614552391909058e+01,1.682776289740306463e-02
2.429657647183317692e+01,7.972379158819875578e-03,1.388093465537829161e+02,2.405526208858188575e-02,1.724583322456368961e+01,1.624548736462094745e-02
2.528150078612362961e+01,7.344632768361614161e-03,1.485868854372825467e+02,2.340511986997151350e-02,1.780612883619980735e+01,1.438220565971815024e-02
2.621641850246848549e+01,6.967984934086679516e-03,1.578455243607466514e+02,2.169849654611943901e-02,1.831799056579541585e+01,1.345056480726680714e-02
2.706161344874037411e+01,6.591337099811633848e-03,1.685727015515007281e+02,2.056074766355142636e-02,1.892815795509075016e+01,1.263537906137179867e-02
2.817319014694578527e+01,6.340238543628418100e-03,1.780900488276090243e+02,1.991060544494105411e-02,1.952338246791050480e+01,1.205310352858968148e-02
2.921552826442897199e+01,5.838041431261764558e-03,1.904380358566035341e+02,1.917919544900448248e-02,2.009009203092571028e+01,1.135437288925122967e-02
3.028643000010309194e+01,5.367231638418124007e-03,2.018453489769199223e+02,1.828524989841529003e-02,2.066380084500823955e+01,1.065564224991266684e-02
3.140939606490366387e+01,4.990583804143078339e-03,2.158890647557506668e+02,1.690369768386834615e-02,2.101881089462816021e+01,1.053918714335622120e-02
3.258668173682382729e+01,4.551161330822339757e-03,2.281996140292485507e+02,1.609101991060546410e-02,2.198076233552735559e+01,9.956911610574104010e-03
3.378863105820632740e+01,4.268675455116111017e-03,2.424222204144114983e+02,1.535960991466878145e-02,2.284907279006161218e+01,9.607546290904878106e-03
3.481438375290005638e+01,3.892027620841176372e-03,2.563710486607076291e+02,1.503453880536365084e-02,2.348525018254741070e+01,8.792360545009869632e-03
3.631756185497010847e+01,3.672316384180751569e-03,2.752129483325425667e+02,1.422186103210076880e-02,2.416070249959935978e+01,8.442995225340643728e-03
3.767136102938032138e+01,3.452605147520437789e-03,2.918376967141134628e+02,1.349045103616419716e-02,2.491110998244277042e+01,7.977174799114972181e-03
3.908018008812470612e+01,3.170119271814209050e-03,3.117011887661295759e+02,1.259650548557500471e-02,2.568406870589626578e+01,7.511354372889300635e-03
4.029437779890864135e+01,3.075957313245503144e-03,3.298645229797047591e+02,1.202763104429094287e-02,2.639207352881837920e+01,7.394899266332854992e-03
4.196855860580745912e+01,2.950408035153784247e-03,3.532669633544716703e+02,1.121495327102806083e-02,2.725652436738848650e+01,7.161989053219963708e-03
4.272565452216200299e+01,2.887633396107980310e-03,3.679169830314278329e+02,1.088988216172293022e-02,2.840595571305753353e+01,6.579713520437846519e-03
4.476481768931441252e+01,2.793471437539274405e-03,3.974921889257288399e+02,9.914668833807427362e-03,2.917392590491608928e+01,5.997437987655729330e-03
4.679680663944817098e+01,2.573760200878849602e-03,4.249471414927215847e+02,9.101991060544545320e-03,3.012782506207575750e+01,5.415162454873612141e-03
4.818185009089277315e+01,2.448210922787241728e-03,4.506825820093406492e+02,8.614384396586793891e-03,3.012782506207575750e+01,5.415162454873612141e-03
4.966749322234253583e+01,2.322661644695522831e-03,4.802960049156687319e+02,7.882974400650111235e-03,3.221226577036797778e+01,5.065797135204386237e-03
5.141747252317568240e+01,2.197112366603914957e-03,5.111378514474420740e+02,7.476635514018670214e-03,3.246994369479684650e+01,4.716431815535160332e-03
5.380020596285365286e+01,2.071563088512196060e-03,5.390840715582686471e+02,6.582689963429477764e-03,3.386981132641438563e+01,4.483521602422269048e-03
5.575613267643896620e+01,1.946013810420588186e-03,5.686181978218783115e+02,6.338886631450657561e-03,3.386981132641438563e+01,4.483521602422269048e-03
5.818966961330183096e+01,1.820464532328980312e-03,6.063734504583275111e+02,6.257618854124347152e-03,3.625063950406909186e+01,4.250611389309377763e-03
5.862358904917329738e+01,1.789077212806078343e-03,6.316223262753043173e+02,6.013815522145415926e-03,3.625063950406909186e+01,4.250611389309377763e-03
6.239426369987668863e+01,1.600753295668555509e-03,6.918696712369525130e+02,5.444941080861465110e-03,3.859576472835979644e+01,3.901246069640151859e-03
6.450814521222906706e+01,1.475204017576947635e-03,7.373360816544935687e+02,5.038602194230024089e-03,3.859576472835979644e+01,3.901246069640151859e-03
6.678083468186950711e+01,1.286880100439424801e-03,7.851088341988054253e+02,4.713531084924782455e-03,4.080981431878932142e+01,3.435425643414480312e-03
6.961541377885872350e+01,1.161330822347816927e-03,8.333655599364407180e+02,4.469727752945962251e-03,4.183365670759823018e+01,3.202515430301589028e-03
7.168422814942942978e+01,1.004394224733196062e-03,8.504646651463731359e+02,4.307192198293341434e-03,4.406034321391211250e+01,3.027832770467031587e-03
7.238148993106891282e+01,9.730069052102940930e-04,9.183761102071370033e+02,4.144656643640831639e-03,4.406034321393190112e+01,2.969605217188808766e-03


==> rhosSing.csv <==
0.000000000000000000e+00,6.366197405365937589e-01,5.513288742011330790e-01,2.954884785513077830e-03,5.092958178940518862e-08
1.319999999999999993e-02,6.366058748069524098e-01,5.513288719942210925e-01,1.302517177740267207e-01,5.099868404556856347e-08
2.639999999999999986e-02,6.365642758058756012e-01,5.513288389572402748e-01,1.640181678492790562e-01,5.120717736570541955e-08
3.959999999999999631e-02,6.364949380957279912e-01,5.513286960453639418e-01,1.876321448571522943e-01,5.155867771314009836e-08
5.279999999999999971e-02,6.363978526098278410e-01,5.513283121931961128e-01,2.063646020367292389e-01,5.205940468258078543e-08
6.600000000000000311e-02,6.362730066465237533e-01,5.513275053159435446e-01,2.221209233534462701e-01,5.271849036112785823e-08
7.919999999999999263e-02,6.361203838608752159e-01,5.513260436858725688e-01,2.358343268963762063e-01,5.354845369925705764e-08
9.239999999999999603e-02,6.359399642539379505e-01,5.513236476598163405e-01,2.480400812831187185e-01,5.456589067537430735e-08
1.055999999999999994e-01,6.357317241596417423e-01,5.513199917278833739e-01,2.590771650375722213e-01,5.579245915012783996e-08
1.188000000000000028e-01,6.354956362292172312e-01,5.513147068487964653e-01,2.691754623141584535e-01,5.725628173037057687e-08
1.320000000000000062e-01,6.352316694131863173e-01,5.513073830335832870e-01,2.784989240133775024e-01,5.899396174470028585e-08
1.451999999999999957e-01,6.349397889408485707e-01,5.512975721366664139e-01,2.871690873926162069e-01,6.105352796324493132e-08
1.583999999999999853e-01,6.346199562972633101e-01,5.512847908118619911e-01,2.952788529467100243e-01,6.349883383994560560e-08
1.716000000000000025e-01,6.342721291976641806e-01,5.512685235902929914e-01,3.029010234689598069e-01,6.641631932279238092e-08
1.847999999999999921e-01,6.338962615592911298e-01,5.512482260377111754e-01,3.100938429400396101e-01,6.992577228648424481e-08
1.980000000000000093e-01,6.334923034705829403e-01,5.512233279501916883e-01,3.169047264548989218e-01,7.419819717634183087e-08
2.111999999999999988e-01,6.330602011576775823e-01,5.511932365493207309e-01,3.233728521105802001e-01,7.948706776639495458e-08
2.243999999999999884e-01,6.325998969481858580e-01,5.511573396409401582e-01,3.295310108692519613e-01,8.618665064403582735e-08
2.376000000000000056e-01,6.321113292321480781e-01,5.511150087048529711e-01,3.354069575926626467e-01,9.495026704534239063e-08
2.508000000000000229e-01,6.315944324201571147e-01,5.510656018867017281e-01,3.410244177574893176e-01,1.069580593838411720e-07
2.640000000000000124e-01,6.310491368985290395e-01,5.510084668672019514e-01,3.464038509511996877e-01,1.246248740225121096e-07
2.772000000000000020e-01,6.304753689814972528e-01,5.509429435880145443e-01,3.515630390304431141e-01,1.539740537697073425e-07
2.903999999999999915e-01,6.298730508603086475e-01,5.508683668176190817e-01,3.565175455720624997e-01,2.169171386889547952e-07
3.035999999999999810e-01,6.292421005491741770e-01,5.507840685444639339e-01,3.612810793054677116e-01,6.364960628845287373e-07
3.167999999999999705e-01,6.285824318279614742e-01,5.506893801884433781e-01,3.658657848628412146e-01,6.220446372498683596e-02
3.300000000000000155e-01,6.278939541815402592e-01,5.505836346251922198e-01,3.702824777827184444e-01,9.146893656599745792e-02
3.432000000000000051e-01,6.271765727356769515e-01,5.504661680208220442e-01,3.745408362414171521e-01,1.131428933960159783e-01
3.563999999999999946e-01,6.264301881893787893e-01,5.503363214775263135e-01,3.786495588261251100e-01,1.310518170471897670e-01
3.695999999999999841e-01,6.256546967435546724e-01,5.501934424929050271e-01,3.826164953902847499e-01,1.465853033086410850e-01
3.827999999999999736e-01,6.248499900258791540e-01,5.500368862378947066e-01,3.864487563744066767e-01,1.604374588963104475e-01
3.960000000000000187e-01,6.240159550117334586e-01,5.498660166598834387e-01,3.901528047515122055e-01,1.730149267061449614e-01
4.092000000000000082e-01,6.231524739410631009e-01,5.496802074189692799e-01,3.937345338420274454e-01,1.845805432096677690e-01
4.223999999999999977e-01,6.222594242310334200e-01,5.494788426662889913e-01,3.971993335524341973e-01,1.953160099699666474e-01
4.355999999999999872e-01,6.213366783842889651e-01,5.492613176741434344e-01,4.005521470652832483e-01,2.053532577205780807e-01
4.487999999999999767e-01,6.203841038926842799e-01,5.490270393280810568e-01,4.037975196026572511e-01,2.147917366556799934e-01
4.620000000000000218e-01,6.194015631362806973e-01,5.487754264913571323e-01,4.069396405702314645e-01,2.237086627702067065e-01
4.752000000000000113e-01,6.183889132774362807e-01,5.485059102522560348e-01,4.099823801424973269e-01,2.321654414452923587e-01
4.884000000000000008e-01,6.173460061497768603e-01,5.482179340646123888e-01,4.129293211551632869e-01,2.402118804942485752e-01
5.016000000000000458e-01,6.162726881418412184e-01,5.479109537916616590e-01,4.157837870161579796e-01,2.478890577635148307e-01
5.148000000000000353e-01,6.151688000751771579e-01,5.475844376629576127e-01,4.185488662229779888e-01,2.552313344600786738e-01
5.280000000000000249e-01,6.140341770766311047e-01,5.472378661536632105e-01,4.212274339745561980e-01,2.622678064467968140e-01
5.412000000000000144e-01,6.128686484445995397e-01,5.468707317950206592e-01,4.238221712851840128e-01,2.690233743942833100e-01
5.544000000000000039e-01,6.116720375089484962e-01,5.464825389242586873e-01,4.263355819423118032e-01,2.755195486054226595e-01
5.675999999999999934e-01,6.104441614843256758e-01,5.460728033816022453e-01,4.287700075962764812e-01,2.817750648694445914e-01
5.807999999999999829e-01,6.091848313165554307e-01,5.456410521614973863e-01,4.311276412257007973e-01,2.878063629944148660e-01
5.939999999999999725e-01,6.078938515217922056e-01,5.451868230245386915e-01,4.334105391856937217e-01,2.936279637536431952e-01
6.071999999999999620e-01,6.065710200180758349e-01,5.447096640760339392e-01,4.356206320155366352e-01,2.992527694738749688e-01
6.203999999999999515e-01,6.052161279489377543e-01,5.442091333165630651e-01,4.377597341571423106e-01,3.046923063990712999e-01
6.335999999999999410e-01,6.038289594986478992e-01,5.436847981693476717e-01,4.398295527142729311e-01,3.099569220777655398e-01
6.468000000000000416e-01,6.024092916986992785e-01,5.431362349887378649e-01,4.418316953645999856e-01,3.150559475959421873e-01
6.600000000000000311e-01,6.009568942250727019e-01,5.425630285536141573e-01,4.437676775215453340e-01,3.199978320354840977e-01
6.732000000000000206e-01,5.994715291858184747e-01,5.419647715490717443e-01,4.456389288300063312e-01,3.247902547716671751e-01
6.864000000000000101e-01,5.979529508984486874e-01,5.413410640392940509e-01,4.474467990691722852e-01,3.294402199277074450e-01
6.995999999999999996e-01,5.964009056565853228e-01,5.406915129341505200e-01,4.491925635262961625e-01,3.339541363423660369e-01
7.127999999999999892e-01,5.948151314853217242e-01,5.400157314516832452e-01,4.508774278973213812e-01,3.383378856839872051e-01
7.259999999999999787e-01,5.931953578846457242e-01,5.393133385782880040e-01,4.525025327633986350e-01,3.425968807956902284e-01
7.391999999999999682e-01,5.915413055603075954e-01,5.385839585281213537e-01,4.540689576864261334e-01,3.467361159357357780e-01
7.523999999999999577e-01,5.898526861413935229e-01,5.378272202029672489e-01,4.555777249616389524e-01,3.507602102515120501e-01
7.655999999999999472e-01,5.881292018838940594e-01,5.370427566535272978e-01,4.570298030608476725e-01,3.546734455714486978e-01
7.788000000000000478e-01,5.863705453594318939e-01,5.362302045429094832e-01,4.584261097960904419e-01,3.584797993992044352e-01
7.920000000000000373e-01,5.845763991283210448e-01,5.353892036128266030e-01,4.597675152301078927e-01,3.621829738359320094e-01
8.052000000000000268e-01,5.827464353960091215e-01,5.345193961528814652e-01,4.610548443571323984e-01,3.657864210298546470e-01
8.184000000000000163e-01,5.808803156519435351e-01,5.336204264731059244e-01,4.622888795749197643e-01,3.692933656506399154e-01
8.316000000000000059e-01,5.789776902897866284e-01,5.326919403797807373e-01,4.634703629667148439e-01,3.727068248037732068e-01
8.447999999999999954e-01,5.770381982078497396e-01,5.317335846544366529e-01,4.645999984098572733e-01,3.760296257331845471e-01
8.579999999999999849e-01,5.750614663885277311e-01,5.307450065357839364e-01,4.656784535260026781e-01,3.792644216055982009e-01
8.711999999999999744e-01,5.730471094554127065e-01,5.297258532042377066e-01,4.667063614863956600e-01,3.824137056250248579e-01
8.843999999999999639e-01,5.709947292066981372e-01,5.286757712685721255e-01,4.676843226842694046e-01,3.854798236885638718e-01
8.975999999999999535e-01,5.689039141233140917e-01,5.275944062541640944e-01,4.686129062852428806e-01,3.884649857637452741e-01
9.107999999999999430e-01,5.667742388501981754e-01,5.264814020921874116e-01,4.694926516655136828e-01,3.913712761418255970e-01
9.240000000000000435e-01,5.646052636488996246e-01,5.253364006090422977e-01,4.703240697466932740e-01,3.942006626998136309e-01
9.372000000000000330e-01,5.623965338196171837e-01,5.241590410152295876e-01,4.711076442352754579e-01,3.969550052857989120e-01
9.504000000000000226e-01,5.601475790906198515e-01,5.229489593928030589e-01,4.718438327739741256e-01,3.996360633267709850e-01
9.636000000000000121e-01,5.578579129727924135e-01,5.217057881804708641e-01,4.725330680114822046e-01,4.022455027450771992e-01
9.768000000000000016e-01,5.555270320769146730e-01,5.204291556553390929e-01,4.731757585965911117e-01,4.047849022585616741e-01
9.899999999999999911e-01,5.531544153910299411e-01,5.191186854102369796e-01,4.737722901020668953e-01,4.072557591299524882e-01
1.003200000000000092e+00,5.507395235150783774e-01,5.177739958254814479e-01,4.743230258831811486e-01,4.096594944229356994e-01
1.016399999999999970e+00,5.482817978496909994e-01,5.163946995338880575e-01,4.748283078753461894e-01,4.119974578153728362e-01
1.029600000000000071e+00,5.457806597358055845e-01,5.149804028777433818e-01,4.752884573349089870e-01,4.142709320141058082e-01
1.042799999999999949e+00,5.432355095414320711e-01,5.135307053564083235e-01,4.757037755267878865e-01,4.164811368105743039e-01
1.056000000000000050e+00,5.406457256915965237e-01,5.120451990631138539e-01,4.760745443623037310e-01,4.186292328119685102e-01
1.069199999999999928e+00,5.380106636371202455e-01,5.105234681094632521e-01,4.764010269902655970e-01,4.207163248787070819e-01
1.082400000000000029e+00,5.353296547574820652e-01,5.089650880360322427e-01,4.766834683440840381e-01,4.227434652956131855e-01
1.095599999999999907e+00,5.326020051925911547e-01,5.073696252073981450e-01,4.769220956474489737e-01,4.247116567011672839e-01
1.108800000000000008e+00,5.298269945977762685e-01,5.057366361898043561e-01,4.771171188808682739e-01,4.266218547966004193e-01
1.121999999999999886e+00,5.270038748157763742e-01,5.040656671095627983e-01,4.772687312111602576e-01,4.284749708542822666e-01
1.135199999999999987e+00,5.241318684588918142e-01,5.023562529901853813e-01,4.773771093858024117e-01,4.302718740428426725e-01
1.148400000000000087e+00,5.212101673937911128e-01,5.006079170660910904e-01,4.774424140938537398e-01,4.320133935846721673e-01
1.161599999999999966e+00,5.182379311206961603e-01,4.988201700705992003e-01,4.774647902950094891e-01,4.337003207598743582e-01
1.174800000000000066e+00,5.152142850378403915e-01,4.969925094957592382e-01,4.774443675181923585e-01,4.353334107693344612e-01
1.187999999999999945e+00,5.121383185811250183e-01,4.951244188213945741e-01,4.773812601309476156e-01,4.369133844683368295e-01
1.201200000000000045e+00,5.090090832278597599e-01,4.932153667105418360e-01,4.772755675807680009e-01,4.384409299810563820e-01
1.214399999999999924e+00,5.058255903522568264e-01,4.912648061682643452e-01,4.771273746093585011e-01,4.399167042052617993e-01
1.227600000000000025e+00,5.025868089190120847e-01,4.892721736605749605e-01,4.769367514407323871e-01,4.413413342156946029e-01
1.240799999999999903e+00,4.992916629997892208e-01,4.872368881899520887e-01,4.767037539439199501e-01,4.427154185738039760e-01
1.254000000000000004e+00,4.959390290956928182e-01,4.851583503236437389e-01,4.764284237709641157e-01,4.440395285508041967e-01
1.267199999999999882e+00,4.925277332468908087e-01,4.830359411706437456e-01,4.761107884707816429e-01,4.453142092704061028e-01
1.280399999999999983e+00,4.890565479083169298e-01,4.808690213028614102e-01,4.757508615793705764e-01,4.465399807769885876e-01
1.293600000000000083e+00,4.855241885678793778e-01,4.786569296156277242e-01,4.753486426867530867e-01,4.477173390344793558e-01
1.306799999999999962e+00,4.819293100807419683e-01,4.763989821222474608e-01,4.749041174809536803e-01,4.488467568607470981e-01
1.320000000000000062e+00,4.782705026899489731e-01,4.740944706768071559e-01,4.744172577692222226e-01,4.499286848018881346e-01
1.333199999999999941e+00,4.745462876999264612e-01,4.717426616189381861e-01,4.738880214766330035e-01,4.509635519504189838e-01
1.346400000000000041e+00,4.707551127650694833e-01,4.693427943336133112e-01,4.733163526220953710e-01,4.519517667110456438e-01
1.359599999999999920e+00,4.668953467506573585e-01,4.668940797183877556e-01,4.727021812717379090e-01,4.528937175173597951e-01
1.372800000000000020e+00,4.629652741175948050e-01,4.643956985497558754e-01,4.720454234695345974e-01,4.537897735025476775e-01
1.385999999999999899e+00,4.589630887758380795e-01,4.618467997394433699e-01,4.713459811449604020e-01,4.546402851269217837e-01
1.399199999999999999e+00,4.548868873436261451e-01,4.592464984705093567e-01,4.706037419973798097e-01,4.554455847648645195e-01
1.412400000000000100e+00,4.507346617406429723e-01,4.565938742020784202e-01,4.698185793567704605e-01,4.562059872535559890e-01
1.425599999999999978e+00,4.465042910327171599e-01,4.538879685303240374e-01,4.689903520203127507e-01,4.569217904056563917e-01
1.438800000000000079e+00,4.421935324333112205e-01,4.511277828919709743e-01,4.681189040642617649e-01,4.575932754879422082e-01
1.451999999999999957e+00,4.378000113525152281e-01,4.483122760950601915e-01,4.672040646304332356e-01,4.582207076677226043e-01
1.465200000000000058e+00,4.333212103671237880e-01,4.454403616599937332e-01,4.662456476865280419e-01,4.588043364287174852e-01
1.478399999999999936e+00,4.287544569649617276e-01,4.425109049519126980e-01,4.652434517594055130e-01,4.593443959579311398e-01
1.491600000000000037e+00,4.240969098924365910e-01,4.395227200832269032e-01,4.641972596403168838e-01,4.598411055049324569e-01
1.504799999999999915e+00,4.193455439052677924e-01,4.364745665625774929e-01,4.631068380609738022e-01,4.602946697148298516e-01
1.518000000000000016e+00,4.144971326875487860e-01,4.333651456635936872e-01,4.619719373392008333e-01,4.607052789361130163e-01
1.531199999999999894e+00,4.095482296622887097e-01,4.301930964834924098e-01,4.607922909927930633e-01,4.610731095044400818e-01
1.544399999999999995e+00,4.044951463656729640e-01,4.269569916577299340e-01,4.595676153200373149e-01,4.613983240033438515e-01
1.557600000000000096e+00,3.993339279951902965e-01,4.236553326925245888e-01,4.582976089452058255e-01,4.616810715027389045e-01
1.570799999999999974e+00,3.940603256657890241e-01,4.202865448719821373e-01,4.569819523271540507e-01,4.619214877760337012e-01
1.584000000000000075e+00,3.886697648144986084e-01,4.168489716906842446e-01,4.556203072289640721e-01,4.621196954965662296e-01
1.597199999999999953e+00,3.831573090778404023e-01,4.133408687557691974e-01,4.542123161463854086e-01,4.622758044140050093e-01
1.610400000000000054e+00,3.775176188214405815e-01,4.097603970945889462e-01,4.527576016925830560e-01,4.623899115112884983e-01
1.623599999999999932e+00,3.717449033192546382e-01,4.061056157947506851e-01,4.512557659364779261e-01,4.624621011426061079e-01
1.636800000000000033e+00,3.658328653495573346e-01,4.023744738924698305e-01,4.497063896916938530e-01,4.624924451528574787e-01
1.649999999999999911e+00,3.597746366812479835e-01,3.985648014123677196e-01,4.481090317528326206e-01,4.624810029789627741e-01
1.663200000000000012e+00,3.535627025466488993e-01,3.946742994467745680e-01,4.464632280754812776e-01,4.624278217333390173e-01
1.676399999999999890e+00,3.471888127075680175e-01,3.907005291446943307e-01,4.447684908960117256e-01,4.623329362697950473e-01
1.689599999999999991e+00,3.406438760807323773e-01,3.866408994593383830e-01,4.430243077868302182e-01,4.621963692320396055e-01
1.702800000000000091e+00,3.339178350414560570e-01,3.824926534777570164e-01,4.412301406423195238e-01,4.620181310849431622e-01
1.715999999999999970e+00,3.269995143916985536e-01,3.782528531256191262e-01,4.393854245902337197e-01,4.617982201286356392e-01
1.729200000000000070e+00,3.198764384461592059e-01,3.739183620035270716e-01,4.374895668227853363e-01,4.615366224954650654e-01
1.742399999999999949e+00,3.125346075900120035e-01,3.694858260668244521e-01,4.355419453410673269e-01,4.612333121297927940e-01
1.755600000000000049e+00,3.049582227432843795e-01,3.649516518068187665e-01,4.335419076058171228e-01,4.608882507505342452e-01
1.768799999999999928e+00,2.971293420482760128e-01,3.603119815252476821e-01,4.314887690867828529e-01,4.605013877963118896e-01
1.782000000000000028e+00,2.890274481855394928e-01,3.555626652124901366e-01,4.293818117021547809e-01,4.600726603530131409e-01
1.795199999999999907e+00,2.806288960817450717e-01,3.506992284394465087e-01,4.272202821385986393e-01,4.596019930635067419e-01
1.808400000000000007e+00,2.719061978735179408e-01,3.457168355476991084e-01,4.250033900414164068e-01,4.590892980191870754e-01
1.821599999999999886e+00,2.628270822891397573e-01,3.406102472655789248e-01,4.227303060631981690e-01,4.585344746329821919e-01
1.834799999999999986e+00,2.533532347262696938e-01,3.353737716794821799e-01,4.204001597580395155e-01,4.579374094933668093e-01
1.848000000000000087e+00,2.434385744492726378e-01,3.300012072376711791e-01,4.180120373069298734e-01,4.572979761988787417e-01
1.861199999999999966e+00,2.330268420999871137e-01,3.244857761404417174e-01,4.155649790582587322e-01,4.566160351725525590e-01
1.874400000000000066e+00,2.220481262661571087e-01,3.188200460524131530e-01,4.130579768655122663e-01,4.558914334556153358e-01
1.887599999999999945e+00,2.104136954981723484e-01,3.129958375268342419e-01,4.104899712020890212e-01,4.551240044797097428e-01
1.900800000000000045e+00,1.980079992604101280e-01,3.070041138122094337e-01,4.078598480307343288e-01,4.543135678168246927e-01
1.913999999999999924e+00,1.846756723067156936e-01,3.008348487526673054e-01,4.051664354023123971e-01,4.534599289060311511e-01
1.927200000000000024e+00,1.701990945320686344e-01,2.944768672008394872e-01,4.024084997554507326e-01,4.525628787560176391e-01
1.940399999999999903e+00,1.542564465569990773e-01,2.879176505975878930e-01,3.995847418849436949e-01,4.516221936223266398e-01
1.953600000000000003e+00,1.363343777232570997e-01,2.811430979311236311e-01,3.966937925425960687e-01,4.506376346580777681e-01
1.966799999999999882e+00,1.155152179253775141e-01,2.741372288584278949e-01,3.937342076293435245e-01,4.496089475368545973e-01
1.979999999999999982e+00,8.980623865153622432e-02,2.668818108748191031e-01,3.907044629318735529e-01,4.485358620462938650e-01
1.993200000000000083e+00,5.245233802671364631e-02,2.593558852982082996e-01,3.876029483504633832e-01,4.474180916507923822e-01
2.006400000000000183e+00,3.670106620070306065e-07,2.515351562749055803e-01,3.844279615571705722e-01,4.462553330215869307e-01
2.019600000000000062e+00,1.972009422122727512e-07,2.433911909982703070e-01,3.811777010146661926e-01,4.450472655323094995e-01
2.032799999999999940e+00,1.460807138484597353e-07,2.348903544248784614e-01,3.778502582756350092e-01,4.437935507179376349e-01
2.045999999999999819e+00,1.191297116511757614e-07,2.259923619271068662e-01,3.744436094704722273e-01,4.424938316948733852e-01
2.059200000000000141e+00,1.018801472716261023e-07,2.166482674835194522e-01,3.709556058766305120e-01,4.411477325396730431e-01
2.072400000000000020e+00,8.965584511710027918e-08,2.067975921023333941e-01,3.673839634459436509e-01,4.397548576237156892e-01
2.085599999999999898e+00,8.042676322368022226e-08,1.963640949700699023e-01,3.637262511459832259e-01,4.383147909008535681e-01
2.098799999999999777e+00,7.315089170281092971e-08,1.852493086569786118e-01,3.599798779473508681e-01,4.368270951448052219e-01
2.112000000000000099e+00,6.723132747067509581e-08,1.733221955591139618e-01,3.561420782597856660e-01,4.352913111327476603e-01
2.125199999999999978e+00,6.229840590581662992e-08,1.604016303647257113e-01,3.522098955850598845e-01,4.337069567712285023e-01
2.138399999999999856e+00,5.810940734704364761e-08,1.462244818438082905e-01,3.481801641123404845e-01,4.320735261601464927e-01
2.151600000000000179e+00,5.449753439608295553e-08,1.303814632210864854e-01,3.440494879302732345e-01,4.303904885901351784e-01
2.164800000000000058e+00,5.134390001681344611e-08,1.121688819756146149e-01,3.398142174671455185e-01,4.286572874682326728e-01
2.177999999999999936e+00,4.856118729544935753e-08,9.016202183568360062e-02,3.354704226931188860e-01,4.268733391662044574e-01
2.191199999999999815e+00,4.608364076093483608e-08,6.034332826616801981e-02,3.310138625228326026e-01,4.250380317853348910e-01
2.204400000000000137e+00,4.386067836439405837e-08,5.490254480431515029e-07,3.264399497375173320e-01,4.231507238308630514e-01
2.217600000000000016e+00,4.185267306824040466e-08,2.047956514055237014e-07,3.217437105964530697e-01,4.212107427885409816e-01
2.230799999999999894e+00,4.002808484905286256e-08,1.441513867352621080e-07,3.169197381191270479e-01,4.192173835950123162e-01
2.243999999999999773e+00,3.836145764988789353e-08,1.151136311893734250e-07,3.119621377797772155e-01,4.171699069928214154e-01
2.257200000000000095e+00,3.683199337136554473e-08,9.731289133244918968e-08,3.068644640487477315e-01,4.150675377598837534e-01
2.270399999999999974e+00,3.542250993487220737e-08,8.500763686102825331e-08,3.016196458177790030e-01,4.129094628021365287e-01
2.283599999999999852e+00,3.411867617076909350e-08,7.586756598217506721e-08,2.962198982278719805e-01,4.106948290968316373e-01
2.296800000000000175e+00,3.290842907616027299e-08,6.874472974547502777e-08,2.906566177349808044e-01,4.084227414725363769e-01
2.310000000000000053e+00,3.178153501469131694e-08,6.299971033330474021e-08,2.849202563383950171e-01,4.060922602102924883e-01
2.323199999999999932e+00,3.072924858900780851e-08,5.824452434710218069e-08,2.790001696697835820e-01,4.037023984485835770e-01
2.336399999999999810e+00,2.974404584988913174e-08,5.422836943488276517e-08,2.728844319665982843e-01,4.012521193726998336e-01
2.349600000000000133e+00,2.881941413414289837e-08,5.078101074012989152e-08,2.665596086373770435e-01,3.987403331667485062e-01
2.362800000000000011e+00,2.794968420745850963e-08,4.778232212519856422e-08,2.600104738742829991e-01,3.961658937038726735e-01
2.375999999999999890e+00,2.712989520694844793e-08,4.514480713999797571e-08,2.532196561264034029e-01,3.935275949471893076e-01
2.389199999999999768e+00,2.635568520601603840e-08,4.280303781861790826e-08,2.461671875016460675e-01,3.908241670304421489e-01
2.402400000000000091e+00,2.562320194984558977e-08,4.070698422491040526e-08,2.388299231641968501e-01,3.880542719833149912e-01
2.415599999999999969e+00,2.492902831684521406e-08,3.881765719923743923e-08,2.311807816337433930e-01,3.852164990617059082e-01
2.428799999999999848e+00,2.427012201129147936e-08,3.710416502105622221e-08,2.231877333283191212e-01,3.823093596378536740e-01
2.442000000000000171e+00,2.364376407966696987e-08,3.554167660719290556e-08,2.148124270172414585e-01,3.793312815989722808e-01
2.455200000000000049e+00,2.304751661896490266e-08,3.410997629916013682e-08,2.060082816423092489e-01,3.762806031957628972e-01
2.468399999999999928e+00,2.247918615329167717e-08,3.279241863898272388e-08,1.967177643674312693e-01,3.731555662736816270e-01
2.481599999999999806e+00,2.193679352471176124e-08,3.157515862879392297e-08,1.868683849863135571e-01,3.699543088099067623e-01
2.494800000000000129e+00,2.141854781599505869e-08,3.044657527925483951e-08,1.763665776726465739e-01,3.666748566672510257e-01
2.508000000000000007e+00,2.092282364320873700e-08,2.939683319111980739e-08,1.650879219783161489e-01,3.633151144625010875e-01
2.521199999999999886e+00,2.044814274949165834e-08,2.841754602269944831e-08,1.528606025499005261e-01,3.598728554303410876e-01
2.534399999999999764e+00,1.999315666696233792e-08,2.750151342136703882e-08,1.394353209014754791e-01,3.563457101446529940e-01
2.547600000000000087e+00,1.955663317829318582e-08,2.664251491997815711e-08,1.244249573113919843e-01,3.527311539358451986e-01
2.560799999999999965e+00,1.913744325350770678e-08,2.583514504828758738e-08,1.071655765480874489e-01,3.490264928151646240e-01
2.573999999999999844e+00,1.873455066205036902e-08,2.507468175777536028e-08,8.631856153734600301e-02,3.452288476835723152e-01
2.587200000000000166e+00,1.834700230694459931e-08,2.435697932910436244e-08,5.814535860307545878e-02,3.413351365624319733e-01
2.600400000000000045e+00,1.797391977218775615e-08,2.367838164414551877e-08,5.493724658196826208e-07,3.373420545342078469e-01
2.613599999999999923e+00,1.761449216523603027e-08,2.303565015500378635e-08,1.952327944421833121e-07,3.332460510214325655e-01
2.626799999999999802e+00,1.726796963184546072e-08,2.242590519775458977e-08,1.364821928115974025e-07,3.290433039585840547e-01
2.640000000000000124e+00,1.693365749093895071e-08,2.184657626672958737e-08,1.085737521587385705e-07,3.247296903204680008e-01
2.653200000000000003e+00,1.661091135200901625e-08,2.129536110312331561e-08,9.153064810597402031e-08,3.203007523575108206e-01
2.666399999999999881e+00,1.629913218117977662e-08,2.077019062994255967e-08,7.977860548313705719e-08,3.157516587466312474e-01
2.679600000000000204e+00,1.599776297360370971e-08,2.026919993039571800e-08,7.106604490775567717e-08,3.110771596876781842e-01
2.692800000000000082e+00,1.570628428491210134e-08,1.979070281684236629e-08,6.428704724770784733e-08,3.062715347484415429e-01
2.705999999999999961e+00,1.542421160206228795e-08,1.933317071884039333e-08,5.882685692092161817e-08,3.013285319706355270e-01
2.719199999999999839e+00,1.515109223598309524e-08,1.889521445665736248e-08,5.431302056751922592e-08,2.962412963740005400e-01
2.732400000000000162e+00,1.488650267725413775e-08,1.847556803115262515e-08,5.050506404772295641e-08,2.910022855066191072e-01
2.745600000000000041e+00,1.463004627053326151e-08,1.807307538655112518e-08,4.723992223020030775e-08,2.856031690459981398e-01
2.758799999999999919e+00,1.438135109659527591e-08,1.768667822417879187e-08,4.440262406154270398e-08,2.800347085995602003e-01
2.771999999999999797e+00,1.414006795252272274e-08,1.731540598000522505e-08,4.190948948457264859e-08,2.742866127017992151e-01
2.785200000000000120e+00,1.390586885385350290e-08,1.695836637282431410e-08,3.969798288564131456e-08,2.683473604371950372e-01
2.798399999999999999e+00,1.367844506015960819e-08,1.661473793030155255e-08,3.772031531034657283e-08,2.622039849532593059e-01
2.811599999999999877e+00,1.345750595772573720e-08,1.628376254057675351e-08,3.593926277853407363e-08,2.558418050955773571e-01
2.824800000000000200e+00,1.324277759854080222e-08,1.596473981789193067e-08,3.432534703133806118e-08,2.492440890796099040e-01
2.838000000000000078e+00,1.303400156651269963e-08,1.565702127468348654e-08,3.285488416429591836e-08,2.423916278578874262e-01
2.851199999999999957e+00,1.283093374736643438e-08,1.536000550891039286e-08,3.150860054562494115e-08,2.352621865953710978e-01
2.864399999999999835e+00,1.263334350713817661e-08,1.507313417790094529e-08,3.027063319465812294e-08,2.278297886986440368e-01
2.877600000000000158e+00,1.244101259896724788e-08,1.479588794776452831e-08,2.912779339297475984e-08,2.200637652211832329e-01
2.890800000000000036e+00,1.225373451422567994e-08,1.452778315102357379e-08,2.806901486487319745e-08,2.119274680493914431e-01
2.903999999999999915e+00,1.207131343304863653e-08,1.426836867106425025e-08,2.708493552011781827e-08,2.033764887355007656e-01
2.917199999999999793e+00,1.189356381319877882e-08,1.401722327316574552e-08,2.616757532690174497e-08,1.943561285335902722e-01
2.930400000000000116e+00,1.172030953355692854e-08,1.377395306075794101e-08,2.531008550431334864e-08,1.847976940644430743e-01
2.943599999999999994e+00,1.155138335494932695e-08,1.353818936678681510e-08,2.450655116527755346e-08,1.746128734444409858e-01
2.956799999999999873e+00,1.138662629691679476e-08,1.330958658594983468e-08,2.375183409742535229e-08,1.636848141932891187e-01
2.970000000000000195e+00,1.122588726421650374e-08,1.308782040398405764e-08,2.304144753006860392e-08,1.518531733554248087e-01
2.983200000000000074e+00,1.106902239671972288e-08,1.287258630590391163e-08,2.237145341160443530e-08,1.388872531425000001e-01
2.996399999999999952e+00,1.091589476960316008e-08,1.266359781571992328e-08,2.173837991038217498e-08,1.244330209201582327e-01
3.009599999999999831e+00,1.076637384800484316e-08,1.246058538961924568e-08,2.113915301526666445e-08,1.078940165043134752e-01
3.022800000000000153e+00,1.062033523524592878e-08,1.226329500449334610e-08,2.057103990333697615e-08,8.810394439449051318e-02
3.036000000000000032e+00,1.047766023135044512e-08,1.207148709502038673e-08,2.003160228092280724e-08,6.202535757002082539e-02
3.049199999999999910e+00,1.033823552798021169e-08,1.188493558033040392e-08,1.951865670971232366e-08,1.440918444022026491e-06
3.062399999999999789e+00,1.020195291007639907e-08,1.170342678995222655e-08,1.903024185490388816e-08,2.061365710988559385e-07
3.075600000000000112e+00,1.006870896568666776e-08,1.152675872088231065e-08,1.856459020224372034e-08,1.388839215550523716e-07
3.088799999999999990e+00,9.938404811638299912e-09,1.135474016430895784e-08,1.812010433863578128e-08,1.089244861706983867e-07
3.101999999999999869e+00,9.810945851108894588e-09,1.118719005613095323e-08,1.769533662314391670e-08,9.109976494501923336e-08
3.115200000000000191e+00,9.686241539587002035e-09,1.102393671762498016e-08,1.728897172454878108e-08,7.898497824355786714e-08
3.128400000000000070e+00,9.564205167476095133e-09,1.086481732494843366e-08,1.689981152502440416e-08,7.008650601025838183e-08
3.141599999999999948e+00,9.444753656698375845e-09,1.070967728732680155e-08,1.652676207151742027e-08,6.320797356954823658e-08
3.154799999999999827e+00,9.327807370248317489e-09,1.055836974369828056e-08,1.616882252610581887e-08,5.769467523150862359e-08
3.168000000000000149e+00,9.213289933735953415e-09,1.041075507605938905e-08,1.582507505616502279e-08,5.315439282162671009e-08
3.181200000000000028e+00,9.101128068040648875e-09,1.026670046182702991e-08,1.549467634504273241e-08,4.933603514458710178e-08
3.194399999999999906e+00,8.991251432269548172e-09,1.012607945953412890e-08,1.517685005065501805e-08,4.607047042583456379e-08
3.207599999999999785e+00,8.883592476281746852e-09,9.988771624816264711e-09,1.487088021368960039e-08,4.323908976190991413e-08
3.220800000000000107e+00,8.778086302099292050e-09,9.854662154114001211e-09,1.457610532583295122e-08,4.075594713559448088e-08
3.233999999999999986e+00,8.674670533581088493e-09,9.723641553764395379e-09,1.429191320740913978e-08,3.855705253062149599e-08
3.247199999999999864e+00,8.573285193785813914e-09,9.595605332376959528e-09,1.401773640088016372e-08,3.659366024764218623e-08
3.260400000000000187e+00,8.473872589495100099e-09,9.470453714588457184e-09,1.375304815360688178e-08,3.482790534726958402e-08
3.273600000000000065e+00,8.376377202410137452e-09,9.348091374467625886e-09,1.349735866107529099e-08,3.322987361443846391e-08
3.286799999999999944e+00,8.280745586571955061e-09,9.228427187000326125e-09,1.325021196726121303e-08,3.177558104372124163e-08
3.299999999999999822e+00,8.186926271590748665e-09,9.111373996228256351e-09,1.301118292209154429e-08,3.044554712981193968e-08

